The rare decay $H\to Z\gamma$ in perturbative QCD

The rare Higgs boson decay $H\to Z\gamma$ is forbidden at tree-level. In the Standard Model, it is loop-mediated through a $W$ boson or a heavy quark. We analytically compute the QCD correction to the heavy quark loop, confirming earlier purely numerical results, that were obtained for on-shell renormalization. The small quark mass expansion of the decay matrix element contains only single-logarithmic contributions at each perturbative order, which is in contrast to the double logarithms observed in $H\to \gamma\gamma$. We investigate the numerical interplay of bottom and top quark contributions, and the dependence of the result on the renormalization scheme.

==> master.inc <==
*
* "The rare decay H -> Zgamma in perturbative QCD"
* T. Gehrmann, S. Guns and D. Kara
*
* This file contains the solutions for the two-loop canonical
* Master Integrals discussed in Section 3.2 of our paper.
* They fulfill Eq. (3.7) and emerge from the Laporta Master
* Integrals of Fig. 2 through the transformations in Eqs. (A.1).
*
* In D = 4-2*eps dimensions, the integration measure is given by
*   d^d k/(2 Pi)^D d^d l/(2 Pi)^D
* so that every Master Integral indicated below must be multiplied
* with the normalization factor Seps^2 defined in Eq. (3.5).
*
* The Taylor expansion of the Master Integrals in eps is normalized
* such that it starts at order eps^0. We provide the coefficients
* of this expansion in terms of the Landau variables defined in
* Eq. (3.1) and of the GHPLs defined in Eq. (3.8) up to weight four.
*

id M1 = 1;

id M2 =  + eps * (  - G(0,z) )

       + eps^2 * ( 1/6*Pi^2 + 2*G(-1,0,z) - G(0,0,z) )

       + eps^3 * ( 2*zeta3 - 1/3*G(-1,z)*Pi^2 - 4*G(-1,-1,0,z) + 2*G(-1,0,0,z)
          + 1/6*G(0,z)*Pi^2 + 2*G(0,-1,0,z) - G(0,0,0,z) )

       + eps^4 * ( 1/40*Pi^4 - 4*G(-1,z)*zeta3 + 2/3*G(-1,-1,z)*Pi^2 + 8*G(-1,
         -1,-1,0,z) - 4*G(-1,-1,0,0,z) - 1/3*G(-1,0,z)*Pi^2 - 4*G(-1,0,-1,0,z)
          + 2*G(-1,0,0,0,z) + 2*G(0,z)*zeta3 - 1/3*G(0,-1,z)*Pi^2 - 4*G(0,-1,
         -1,0,z) + 2*G(0,-1,0,0,z) + 1/6*G(0,0,z)*Pi^2 + 2*G(0,0,-1,0,z) - G(0
         ,0,0,0,z) );

id M3 =  + eps * ( G(0,z) )

       + eps^2 * (  - 1/6*Pi^2 - 6*G(-1,0,z) + 5*G(0,0,z) - 2*G(1,0,z) )

       + eps^3 * (  - 14*zeta3 + G(-1,z)*Pi^2 + 36*G(-1,-1,0,z) - 24*G(-1,0,0,
         z) + 12*G(-1,1,0,z) - 5/6*G(0,z)*Pi^2 - 30*G(0,-1,0,z) + 13*G(0,0,0,z
         ) - 10*G(0,1,0,z) + 1/3*G(1,z)*Pi^2 + 12*G(1,-1,0,z) - 6*G(1,0,0,z)
          + 4*G(1,1,0,z) )

       + eps^4 * (  - 61/360*Pi^4 + 66*G(-1,z)*zeta3 - 6*G(-1,-1,z)*Pi^2 - 216
         *G(-1,-1,-1,0,z) + 144*G(-1,-1,0,0,z) - 72*G(-1,-1,1,0,z) + 4*G(-1,0,
         z)*Pi^2 + 144*G(-1,0,-1,0,z) - 60*G(-1,0,0,0,z) + 48*G(-1,0,1,0,z) - 
         2*G(-1,1,z)*Pi^2 - 72*G(-1,1,-1,0,z) + 48*G(-1,1,0,0,z) - 24*G(-1,1,1
         ,0,z) - 34*G(0,z)*zeta3 + 5*G(0,-1,z)*Pi^2 + 180*G(0,-1,-1,0,z) - 120
         *G(0,-1,0,0,z) + 60*G(0,-1,1,0,z) - 13/6*G(0,0,z)*Pi^2 - 78*G(0,0,-1,
         0,z) + 29*G(0,0,0,0,z) - 26*G(0,0,1,0,z) + 5/3*G(0,1,z)*Pi^2 + 60*G(0
         ,1,-1,0,z) - 54*G(0,1,0,0,z) + 20*G(0,1,1,0,z) + 16*G(1,z)*zeta3 - 2*
         G(1,-1,z)*Pi^2 - 72*G(1,-1,-1,0,z) + 48*G(1,-1,0,0,z) - 24*G(1,-1,1,0
         ,z) + G(1,0,z)*Pi^2 + 36*G(1,0,-1,0,z) - 14*G(1,0,0,0,z) + 12*G(1,0,1
         ,0,z) - 2/3*G(1,1,z)*Pi^2 - 24*G(1,1,-1,0,z) + 20*G(1,1,0,0,z) - 8*G(
         1,1,1,0,z) );

id M4 =  + eps^2 * (  - 2*G(0,0,z) )

       + eps^3 * ( 6*zeta3 + 1/3*G(0,z)*Pi^2 + 12*G(0,-1,0,z) - 6*G(0,0,0,z)
          + 4*G(0,1,0,z) - 4*G(1,0,0,z) )

       + eps^4 * ( 13/180*Pi^4 + 16*G(0,z)*zeta3 - 2*G(0,-1,z)*Pi^2 - 72*G(0,
         -1,-1,0,z) + 48*G(0,-1,0,0,z) - 24*G(0,-1,1,0,z) + G(0,0,z)*Pi^2 + 36
         *G(0,0,-1,0,z) - 14*G(0,0,0,0,z) + 12*G(0,0,1,0,z) - 2/3*G(0,1,z)*
         Pi^2 - 24*G(0,1,-1,0,z) + 20*G(0,1,0,0,z) - 8*G(0,1,1,0,z) + 12*G(1,z
         )*zeta3 + 2/3*G(1,0,z)*Pi^2 + 24*G(1,0,-1,0,z) - 12*G(1,0,0,0,z) + 8*
         G(1,0,1,0,z) - 8*G(1,1,0,0,z) );

id M5 =  + eps * (  - G(0,h) )

       + eps^2 * ( 1/6*Pi^2 + 2*G(-1,0,h) - G(0,0,h) )

       + eps^3 * ( 2*zeta3 - 1/3*G(-1,h)*Pi^2 - 4*G(-1,-1,0,h) + 2*G(-1,0,0,h)
          + 1/6*G(0,h)*Pi^2 + 2*G(0,-1,0,h) - G(0,0,0,h) )

       + eps^4 * ( 1/40*Pi^4 - 4*G(-1,h)*zeta3 + 2/3*G(-1,-1,h)*Pi^2 + 8*G(-1,
         -1,-1,0,h) - 4*G(-1,-1,0,0,h) - 1/3*G(-1,0,h)*Pi^2 - 4*G(-1,0,-1,0,h)
          + 2*G(-1,0,0,0,h) + 2*G(0,h)*zeta3 - 1/3*G(0,-1,h)*Pi^2 - 4*G(0,-1,
         -1,0,h) + 2*G(0,-1,0,0,h) + 1/6*G(0,0,h)*Pi^2 + 2*G(0,0,-1,0,h) - G(0
         ,0,0,0,h) );

id M6 =  + eps * ( G(0,h) )

       + eps^2 * (  - 1/6*Pi^2 - 6*G(-1,0,h) + 5*G(0,0,h) - 2*G(1,0,h) )

       + eps^3 * (  - 14*zeta3 + G(-1,h)*Pi^2 + 36*G(-1,-1,0,h) - 24*G(-1,0,0,
         h) + 12*G(-1,1,0,h) - 5/6*G(0,h)*Pi^2 - 30*G(0,-1,0,h) + 13*G(0,0,0,h
         ) - 10*G(0,1,0,h) + 1/3*G(1,h)*Pi^2 + 12*G(1,-1,0,h) - 6*G(1,0,0,h)
          + 4*G(1,1,0,h) )

       + eps^4 * (  - 61/360*Pi^4 + 66*G(-1,h)*zeta3 - 6*G(-1,-1,h)*Pi^2 - 216
         *G(-1,-1,-1,0,h) + 144*G(-1,-1,0,0,h) - 72*G(-1,-1,1,0,h) + 4*G(-1,0,
         h)*Pi^2 + 144*G(-1,0,-1,0,h) - 60*G(-1,0,0,0,h) + 48*G(-1,0,1,0,h) - 
         2*G(-1,1,h)*Pi^2 - 72*G(-1,1,-1,0,h) + 48*G(-1,1,0,0,h) - 24*G(-1,1,1
         ,0,h) - 34*G(0,h)*zeta3 + 5*G(0,-1,h)*Pi^2 + 180*G(0,-1,-1,0,h) - 120
         *G(0,-1,0,0,h) + 60*G(0,-1,1,0,h) - 13/6*G(0,0,h)*Pi^2 - 78*G(0,0,-1,
         0,h) + 29*G(0,0,0,0,h) - 26*G(0,0,1,0,h) + 5/3*G(0,1,h)*Pi^2 + 60*G(0
         ,1,-1,0,h) - 54*G(0,1,0,0,h) + 20*G(0,1,1,0,h) + 16*G(1,h)*zeta3 - 2*
         G(1,-1,h)*Pi^2 - 72*G(1,-1,-1,0,h) + 48*G(1,-1,0,0,h) - 24*G(1,-1,1,0
         ,h) + G(1,0,h)*Pi^2 + 36*G(1,0,-1,0,h) - 14*G(1,0,0,0,h) + 12*G(1,0,1
         ,0,h) - 2/3*G(1,1,h)*Pi^2 - 24*G(1,1,-1,0,h) + 20*G(1,1,0,0,h) - 8*G(
         1,1,1,0,h) );

id M7 =  + eps^2 * (  - 2*G(0,0,h) )

       + eps^3 * ( 6*zeta3 + 1/3*G(0,h)*Pi^2 + 12*G(0,-1,0,h) - 6*G(0,0,0,h)
          + 4*G(0,1,0,h) - 4*G(1,0,0,h) )

       + eps^4 * ( 13/180*Pi^4 + 16*G(0,h)*zeta3 - 2*G(0,-1,h)*Pi^2 - 72*G(0,
         -1,-1,0,h) + 48*G(0,-1,0,0,h) - 24*G(0,-1,1,0,h) + G(0,0,h)*Pi^2 + 36
         *G(0,0,-1,0,h) - 14*G(0,0,0,0,h) + 12*G(0,0,1,0,h) - 2/3*G(0,1,h)*
         Pi^2 - 24*G(0,1,-1,0,h) + 20*G(0,1,0,0,h) - 8*G(0,1,1,0,h) + 12*G(1,h
         )*zeta3 + 2/3*G(1,0,h)*Pi^2 + 24*G(1,0,-1,0,h) - 12*G(1,0,0,0,h) + 8*
         G(1,0,1,0,h) - 8*G(1,1,0,0,h) );

id M8 =  + eps^2 * ( 2*G(0,0,z) )

       + eps^3 * (  - 8*G(-1,0,0,z) - 1/3*G(0,z)*Pi^2 - 4*G(0,-1,0,z) + 6*G(0,
         0,0,z) )

       + eps^4 * ( 1/36*Pi^4 + 32*G(-1,-1,0,0,z) + 4/3*G(-1,0,z)*Pi^2 + 16*G(
         -1,0,-1,0,z) - 24*G(-1,0,0,0,z) - 4*G(0,z)*zeta3 + 2/3*G(0,-1,z)*Pi^2
          + 8*G(0,-1,-1,0,z) - 20*G(0,-1,0,0,z) - G(0,0,z)*Pi^2 - 12*G(0,0,-1,
         0,z) + 14*G(0,0,0,0,z) );

id M9 =  + eps^2 * ( G(0,0,h) - G(0,0,z) )

       + eps^3 * (  - 1/6*G(0,h)*Pi^2 + 1/6*G(0,z)*Pi^2 - 2*G(0,-1,0,h) + 2*G(
         0,-1,0,z) + G(0,0,0,h) - G(0,0,0,z) )

       + eps^4 * (  - 2*G(0,h)*zeta3 + 2*G(0,z)*zeta3 + 1/3*G(0,-1,h)*Pi^2 - 1/
         3*G(0,-1,z)*Pi^2 + 4*G(0,-1,-1,0,h) - 4*G(0,-1,-1,0,z) - 2*G(0,-1,0,0
         ,h) + 2*G(0,-1,0,0,z) - 1/6*G(0,0,h)*Pi^2 + 1/6*G(0,0,z)*Pi^2 - 2*G(0
         ,0,-1,0,h) + 2*G(0,0,-1,0,z) + G(0,0,0,0,h) - G(0,0,0,0,z) );

id M10 =  + eps^3 * (  - 2*G(0,0,0,h) + 2*G(0,0,0,z) + 4*G(1,0,0,h) - 4*G(1,0,
         0,z) )

       + eps^4 * ( 6*G(0,h)*zeta3 - 6*G(0,z)*zeta3 + 1/3*G(0,0,h)*Pi^2 - 1/3*
         G(0,0,z)*Pi^2 + 12*G(0,0,-1,0,h) - 12*G(0,0,-1,0,z) - 6*G(0,0,0,0,h)
          + 6*G(0,0,0,0,z) + 4*G(0,0,1,0,h) - 4*G(0,0,1,0,z) - 4*G(0,1,0,0,h)
          + 4*G(0,1,0,0,z) - 12*G(1,h)*zeta3 + 12*G(1,z)*zeta3 - 2/3*G(1,0,h)*
         Pi^2 + 2/3*G(1,0,z)*Pi^2 - 24*G(1,0,-1,0,h) + 24*G(1,0,-1,0,z) + 12*
         G(1,0,0,0,h) - 12*G(1,0,0,0,z) - 8*G(1,0,1,0,h) + 8*G(1,0,1,0,z) + 8*
         G(1,1,0,0,h) - 8*G(1,1,0,0,z) );

id M11 =  + eps^2 * ( G(0,z)*G(0,h) )

       + eps^3 * (  - 2*G(-1,0,z)*G(0,h) - 2*G(-1,0,h)*G(0,z) - 1/6*G(0,z)*
         Pi^2 - 1/6*G(0,h)*Pi^2 + G(0,0,z)*G(0,h) + G(0,0,h)*G(0,z) )

       + eps^4 * ( 1/36*Pi^4 + 1/3*G(-1,z)*G(0,h)*Pi^2 + 1/3*G(-1,h)*G(0,z)*
         Pi^2 + 4*G(-1,-1,0,z)*G(0,h) + 4*G(-1,-1,0,h)*G(0,z) + 1/3*G(-1,0,z)*
         Pi^2 + 4*G(-1,0,z)*G(-1,0,h) - 2*G(-1,0,z)*G(0,0,h) + 1/3*G(-1,0,h)*
         Pi^2 - 2*G(-1,0,h)*G(0,0,z) - 2*G(-1,0,0,z)*G(0,h) - 2*G(-1,0,0,h)*G(
         0,z) - 2*G(0,z)*zeta3 - 1/3*G(0,z)*G(0,h)*Pi^2 - 2*G(0,h)*zeta3 - 2*
         G(0,-1,0,z)*G(0,h) - 2*G(0,-1,0,h)*G(0,z) - 1/6*G(0,0,z)*Pi^2 + G(0,0
         ,z)*G(0,0,h) - 1/6*G(0,0,h)*Pi^2 + G(0,0,0,z)*G(0,h) + G(0,0,0,h)*G(0
         ,z) );

id M12 =  + eps^2 * ( 2*G(0,0,h) )

       + eps^3 * (  - 8*G(-1,0,0,h) - 1/3*G(0,h)*Pi^2 - 4*G(0,-1,0,h) + 6*G(0,
         0,0,h) )

       + eps^4 * ( 1/36*Pi^4 + 32*G(-1,-1,0,0,h) + 4/3*G(-1,0,h)*Pi^2 + 16*G(
         -1,0,-1,0,h) - 24*G(-1,0,0,0,h) - 4*G(0,h)*zeta3 + 2/3*G(0,-1,h)*Pi^2
          + 8*G(0,-1,-1,0,h) - 20*G(0,-1,0,0,h) - G(0,0,h)*Pi^2 - 12*G(0,0,-1,
         0,h) + 14*G(0,0,0,0,h) );

id M13 =  + eps^3 * ( 3*zeta3 + G(Lzm,z^-1,0,h) - G(Lzm,z,0,h) + 1/6*G(Lzm,h)*
         Pi^2 + 2*G(Lzm,0,0,h) + G(Lzp,z^-1,0,h) - G(Lzp,z,0,h) + 1/6*G(Lzp,h)
         *Pi^2 + 2*G(Lzp,0,0,h) - G(Kzm,z^-1,0,h) + G(Kzm,z,0,h) - 1/6*G(Kzm,h
         )*Pi^2 + 2*G(Kzm,0,0,h) - G(Kzp,z^-1,0,h) + G(Kzp,z,0,h) - 1/6*G(Kzp,
         h)*Pi^2 + 2*G(Kzp,0,0,h) - 1/6*G(0,z)*Pi^2 + G(0,z)*G(Lzm,z^-1,h) + 
         G(0,z)*G(Lzm,z,h) - G(0,z)*G(Lzm,0,h) + G(0,z)*G(Lzp,z^-1,h) + G(0,z)
         *G(Lzp,z,h) - G(0,z)*G(Lzp,0,h) - G(0,z)*G(Kzm,z^-1,h) - G(0,z)*G(Kzm
         ,z,h) + G(0,z)*G(Kzm,0,h) - G(0,z)*G(Kzp,z^-1,h) - G(0,z)*G(Kzp,z,h)
          + G(0,z)*G(Kzp,0,h) - G(0,0,z)*G(Kzm,h) - G(0,0,z)*G(Kzp,h) + G(0,0,
         z)*G(0,h) - G(0,0,0,z) - 2*G(0,0,0,h) + G(0,1,0,z) - G(1,0,z)*G(Lzm,h
         ) - G(1,0,z)*G(Lzp,h) + G(1,0,z)*G(Kzm,h) + G(1,0,z)*G(Kzp,h) + G(1,0
         ,0,z) - 4*G(1,0,0,h) )

       + eps^4 * (  - 1/24*Pi^4 + 6*G(z^-1,h)*zeta3 + 2*G(z^-1,Lzm,z^-1,0,h)
          - 2*G(z^-1,Lzm,z,0,h) + 1/3*G(z^-1,Lzm,h)*Pi^2 + 4*G(z^-1,Lzm,0,0,h)
          + 2*G(z^-1,Lzp,z^-1,0,h) - 2*G(z^-1,Lzp,z,0,h) + 1/3*G(z^-1,Lzp,h)*
         Pi^2 + 4*G(z^-1,Lzp,0,0,h) - 2*G(z^-1,Kzm,z^-1,0,h) + 2*G(z^-1,Kzm,z,
         0,h) - 1/3*G(z^-1,Kzm,h)*Pi^2 + 4*G(z^-1,Kzm,0,0,h) - 2*G(z^-1,Kzp,
         z^-1,0,h) + 2*G(z^-1,Kzp,z,0,h) - 1/3*G(z^-1,Kzp,h)*Pi^2 + 4*G(z^-1,
         Kzp,0,0,h) - 4*G(z^-1,0,0,0,h) - 8*G(z^-1,1,0,0,h) + 6*G(z,h)*zeta3
          + 2*G(z,Lzm,z^-1,0,h) - 2*G(z,Lzm,z,0,h) + 1/3*G(z,Lzm,h)*Pi^2 + 4*
         G(z,Lzm,0,0,h) + 2*G(z,Lzp,z^-1,0,h) - 2*G(z,Lzp,z,0,h) + 1/3*G(z,Lzp
         ,h)*Pi^2 + 4*G(z,Lzp,0,0,h) - 2*G(z,Kzm,z^-1,0,h) + 2*G(z,Kzm,z,0,h)
          - 1/3*G(z,Kzm,h)*Pi^2 + 4*G(z,Kzm,0,0,h) - 2*G(z,Kzp,z^-1,0,h) + 2*
         G(z,Kzp,z,0,h) - 1/3*G(z,Kzp,h)*Pi^2 + 4*G(z,Kzp,0,0,h) - 4*G(z,0,0,0
         ,h) - 8*G(z,1,0,0,h) - 2*G(Lzm,z^-1,z^-1,0,h) + 2*G(Lzm,z^-1,z,0,h)
          - 2/3*G(Lzm,z^-1,h)*Pi^2 - 6*G(Lzm,z^-1,-1,0,h) + 3*G(Lzm,z^-1,0,0,h
         ) - 2*G(Lzm,z^-1,1,0,h) - 2*G(Lzm,z,z^-1,0,h) + 2*G(Lzm,z,z,0,h) - 1/
         3*G(Lzm,z,h)*Pi^2 + 6*G(Lzm,z,-1,0,h) - 5*G(Lzm,z,0,0,h) + 2*G(Lzm,z,
         1,0,h) - 5*G(Lzm,h)*zeta3 + G(Lzm,Kzm,z^-1,0,h) - G(Lzm,Kzm,z,0,h) + 
         1/6*G(Lzm,Kzm,h)*Pi^2 - 2*G(Lzm,Kzm,0,0,h) + G(Lzm,Kzp,z^-1,0,h) - G(
         Lzm,Kzp,z,0,h) + 1/6*G(Lzm,Kzp,h)*Pi^2 - 2*G(Lzm,Kzp,0,0,h) + G(Lzm,0
         ,z^-1,0,h) - G(Lzm,0,z,0,h) - 12*G(Lzm,0,-1,0,h) + 8*G(Lzm,0,0,0,h)
          - 4*G(Lzm,0,1,0,h) + 6*G(Lzm,1,0,0,h) - 2*G(Lzp,z^-1,z^-1,0,h) + 2*
         G(Lzp,z^-1,z,0,h) - 2/3*G(Lzp,z^-1,h)*Pi^2 - 6*G(Lzp,z^-1,-1,0,h) + 3
         *G(Lzp,z^-1,0,0,h) - 2*G(Lzp,z^-1,1,0,h) - 2*G(Lzp,z,z^-1,0,h) + 2*G(
         Lzp,z,z,0,h) - 1/3*G(Lzp,z,h)*Pi^2 + 6*G(Lzp,z,-1,0,h) - 5*G(Lzp,z,0,
         0,h) + 2*G(Lzp,z,1,0,h) - 5*G(Lzp,h)*zeta3 + G(Lzp,Kzm,z^-1,0,h) - G(
         Lzp,Kzm,z,0,h) + 1/6*G(Lzp,Kzm,h)*Pi^2 - 2*G(Lzp,Kzm,0,0,h) + G(Lzp,
         Kzp,z^-1,0,h) - G(Lzp,Kzp,z,0,h) + 1/6*G(Lzp,Kzp,h)*Pi^2 - 2*G(Lzp,
         Kzp,0,0,h) + G(Lzp,0,z^-1,0,h) - G(Lzp,0,z,0,h) - 12*G(Lzp,0,-1,0,h)
          + 8*G(Lzp,0,0,0,h) - 4*G(Lzp,0,1,0,h) + 6*G(Lzp,1,0,0,h) + 2*G(Kzm,
         z^-1,z^-1,0,h) - 2*G(Kzm,z^-1,z,0,h) + 2/3*G(Kzm,z^-1,h)*Pi^2 + 6*G(
         Kzm,z^-1,-1,0,h) - 5*G(Kzm,z^-1,0,0,h) + 2*G(Kzm,z^-1,1,0,h) + 2*G(
         Kzm,z,z^-1,0,h) - 2*G(Kzm,z,z,0,h) + 1/3*G(Kzm,z,h)*Pi^2 - 6*G(Kzm,z,
         -1,0,h) + 3*G(Kzm,z,0,0,h) - 2*G(Kzm,z,1,0,h) - 9*G(Kzm,h)*zeta3 - G(
         Kzm,Lzm,z^-1,0,h) + G(Kzm,Lzm,z,0,h) - 1/6*G(Kzm,Lzm,h)*Pi^2 - 2*G(
         Kzm,Lzm,0,0,h) - G(Kzm,Lzp,z^-1,0,h) + G(Kzm,Lzp,z,0,h) - 1/6*G(Kzm,
         Lzp,h)*Pi^2 - 2*G(Kzm,Lzp,0,0,h) - G(Kzm,0,z^-1,0,h) + G(Kzm,0,z,0,h)
          - 2/3*G(Kzm,0,h)*Pi^2 - 12*G(Kzm,0,-1,0,h) + 8*G(Kzm,0,0,0,h) - 4*G(
         Kzm,0,1,0,h) + 6*G(Kzm,1,0,0,h) + 2*G(Kzp,z^-1,z^-1,0,h) - 2*G(Kzp,
         z^-1,z,0,h) + 2/3*G(Kzp,z^-1,h)*Pi^2 + 6*G(Kzp,z^-1,-1,0,h) - 5*G(Kzp
         ,z^-1,0,0,h) + 2*G(Kzp,z^-1,1,0,h) + 2*G(Kzp,z,z^-1,0,h) - 2*G(Kzp,z,
         z,0,h) + 1/3*G(Kzp,z,h)*Pi^2 - 6*G(Kzp,z,-1,0,h) + 3*G(Kzp,z,0,0,h)
          - 2*G(Kzp,z,1,0,h) - 9*G(Kzp,h)*zeta3 - G(Kzp,Lzm,z^-1,0,h) + G(Kzp,
         Lzm,z,0,h) - 1/6*G(Kzp,Lzm,h)*Pi^2 - 2*G(Kzp,Lzm,0,0,h) - G(Kzp,Lzp,
         z^-1,0,h) + G(Kzp,Lzp,z,0,h) - 1/6*G(Kzp,Lzp,h)*Pi^2 - 2*G(Kzp,Lzp,0,
         0,h) - G(Kzp,0,z^-1,0,h) + G(Kzp,0,z,0,h) - 2/3*G(Kzp,0,h)*Pi^2 - 12*
         G(Kzp,0,-1,0,h) + 8*G(Kzp,0,0,0,h) - 4*G(Kzp,0,1,0,h) + 6*G(Kzp,1,0,0
         ,h) - 1/3*G(-1,z)*G(Lzm,h)*Pi^2 - 1/3*G(-1,z)*G(Lzp,h)*Pi^2 + 1/3*G(
         -1,z)*G(Kzm,h)*Pi^2 + 1/3*G(-1,z)*G(Kzp,h)*Pi^2 - 2*G(-1,0,z)*G(Lzm,
         z^-1,h) - 2*G(-1,0,z)*G(Lzm,z,h) + 2*G(-1,0,z)*G(Lzm,0,h) - 2*G(-1,0,
         z)*G(Lzp,z^-1,h) - 2*G(-1,0,z)*G(Lzp,z,h) + 2*G(-1,0,z)*G(Lzp,0,h) + 
         2*G(-1,0,z)*G(Kzm,z^-1,h) + 2*G(-1,0,z)*G(Kzm,z,h) - 2*G(-1,0,z)*G(
         Kzm,0,h) + 2*G(-1,0,z)*G(Kzp,z^-1,h) + 2*G(-1,0,z)*G(Kzp,z,h) - 2*G(
         -1,0,z)*G(Kzp,0,h) - G(-1,0,0,z)*G(Lzm,h) - G(-1,0,0,z)*G(Lzp,h) + G(
         -1,0,0,z)*G(Kzm,h) + G(-1,0,0,z)*G(Kzp,h) + 2*G(-1,1,0,z)*G(Lzm,h) + 
         2*G(-1,1,0,z)*G(Lzp,h) - 2*G(-1,1,0,z)*G(Kzm,h) - 2*G(-1,1,0,z)*G(Kzp
         ,h) + 2*G(0,z^-1,0,0,h) - 1/3*G(0,z)*G(z^-1,h)*Pi^2 + 2*G(0,z)*G(z^-1
         ,Lzm,z^-1,h) + 2*G(0,z)*G(z^-1,Lzm,z,h) - 2*G(0,z)*G(z^-1,Lzm,0,h) + 
         2*G(0,z)*G(z^-1,Lzp,z^-1,h) + 2*G(0,z)*G(z^-1,Lzp,z,h) - 2*G(0,z)*G(
         z^-1,Lzp,0,h) - 2*G(0,z)*G(z^-1,Kzm,z^-1,h) - 2*G(0,z)*G(z^-1,Kzm,z,h
         ) + 2*G(0,z)*G(z^-1,Kzm,0,h) - 2*G(0,z)*G(z^-1,Kzp,z^-1,h) - 2*G(0,z)
         *G(z^-1,Kzp,z,h) + 2*G(0,z)*G(z^-1,Kzp,0,h) - 1/3*G(0,z)*G(z,h)*Pi^2
          + 2*G(0,z)*G(z,Lzm,z^-1,h) + 2*G(0,z)*G(z,Lzm,z,h) - 2*G(0,z)*G(z,
         Lzm,0,h) + 2*G(0,z)*G(z,Lzp,z^-1,h) + 2*G(0,z)*G(z,Lzp,z,h) - 2*G(0,z
         )*G(z,Lzp,0,h) - 2*G(0,z)*G(z,Kzm,z^-1,h) - 2*G(0,z)*G(z,Kzm,z,h) + 2
         *G(0,z)*G(z,Kzm,0,h) - 2*G(0,z)*G(z,Kzp,z^-1,h) - 2*G(0,z)*G(z,Kzp,z,
         h) + 2*G(0,z)*G(z,Kzp,0,h) - 2*G(0,z)*G(Lzm,z^-1,z^-1,h) - 2*G(0,z)*
         G(Lzm,z^-1,z,h) + 2*G(0,z)*G(Lzm,z^-1,0,h) - 2*G(0,z)*G(Lzm,z,z^-1,h)
          - 2*G(0,z)*G(Lzm,z,z,h) + 2*G(0,z)*G(Lzm,z,0,h) + 1/2*G(0,z)*G(Lzm,h
         )*Pi^2 + G(0,z)*G(Lzm,Kzm,z^-1,h) + G(0,z)*G(Lzm,Kzm,z,h) - G(0,z)*G(
         Lzm,Kzm,0,h) + G(0,z)*G(Lzm,Kzp,z^-1,h) + G(0,z)*G(Lzm,Kzp,z,h) - G(0
         ,z)*G(Lzm,Kzp,0,h) + G(0,z)*G(Lzm,0,z^-1,h) + G(0,z)*G(Lzm,0,z,h) - 
         G(0,z)*G(Lzm,0,0,h) - 2*G(0,z)*G(Lzp,z^-1,z^-1,h) - 2*G(0,z)*G(Lzp,
         z^-1,z,h) + 2*G(0,z)*G(Lzp,z^-1,0,h) - 2*G(0,z)*G(Lzp,z,z^-1,h) - 2*
         G(0,z)*G(Lzp,z,z,h) + 2*G(0,z)*G(Lzp,z,0,h) + 1/2*G(0,z)*G(Lzp,h)*
         Pi^2 + G(0,z)*G(Lzp,Kzm,z^-1,h) + G(0,z)*G(Lzp,Kzm,z,h) - G(0,z)*G(
         Lzp,Kzm,0,h) + G(0,z)*G(Lzp,Kzp,z^-1,h) + G(0,z)*G(Lzp,Kzp,z,h) - G(0
         ,z)*G(Lzp,Kzp,0,h) + G(0,z)*G(Lzp,0,z^-1,h) + G(0,z)*G(Lzp,0,z,h) - 
         G(0,z)*G(Lzp,0,0,h) + 2*G(0,z)*G(Kzm,z^-1,z^-1,h) + 2*G(0,z)*G(Kzm,
         z^-1,z,h) - 2*G(0,z)*G(Kzm,z^-1,0,h) + 2*G(0,z)*G(Kzm,z,z^-1,h) + 2*
         G(0,z)*G(Kzm,z,z,h) - 2*G(0,z)*G(Kzm,z,0,h) + 1/6*G(0,z)*G(Kzm,h)*
         Pi^2 - G(0,z)*G(Kzm,Lzm,z^-1,h) - G(0,z)*G(Kzm,Lzm,z,h) + G(0,z)*G(
         Kzm,Lzm,0,h) - G(0,z)*G(Kzm,Lzp,z^-1,h) - G(0,z)*G(Kzm,Lzp,z,h) + G(0
         ,z)*G(Kzm,Lzp,0,h) - G(0,z)*G(Kzm,0,z^-1,h) - G(0,z)*G(Kzm,0,z,h) + 
         G(0,z)*G(Kzm,0,0,h) + 2*G(0,z)*G(Kzp,z^-1,z^-1,h) + 2*G(0,z)*G(Kzp,
         z^-1,z,h) - 2*G(0,z)*G(Kzp,z^-1,0,h) + 2*G(0,z)*G(Kzp,z,z^-1,h) + 2*
         G(0,z)*G(Kzp,z,z,h) - 2*G(0,z)*G(Kzp,z,0,h) + 1/6*G(0,z)*G(Kzp,h)*
         Pi^2 - G(0,z)*G(Kzp,Lzm,z^-1,h) - G(0,z)*G(Kzp,Lzm,z,h) + G(0,z)*G(
         Kzp,Lzm,0,h) - G(0,z)*G(Kzp,Lzp,z^-1,h) - G(0,z)*G(Kzp,Lzp,z,h) + G(0
         ,z)*G(Kzp,Lzp,0,h) - G(0,z)*G(Kzp,0,z^-1,h) - G(0,z)*G(Kzp,0,z,h) + 
         G(0,z)*G(Kzp,0,0,h) - 1/3*G(0,z)*G(0,h)*Pi^2 - G(0,z)*G(0,Lzm,z^-1,h)
          - G(0,z)*G(0,Lzm,z,h) + G(0,z)*G(0,Lzm,0,h) - G(0,z)*G(0,Lzp,z^-1,h)
          - G(0,z)*G(0,Lzp,z,h) + G(0,z)*G(0,Lzp,0,h) + G(0,z)*G(0,Kzm,z^-1,h)
          + G(0,z)*G(0,Kzm,z,h) - G(0,z)*G(0,Kzm,0,h) + G(0,z)*G(0,Kzp,z^-1,h)
          + G(0,z)*G(0,Kzp,z,h) - G(0,z)*G(0,Kzp,0,h) + 2*G(0,z,0,0,h) + 2*G(0
         ,h)*zeta3 + G(0,h)*G(1,0,0,z) - G(0,Lzm,z^-1,0,h) + G(0,Lzm,z,0,h) - 
         1/6*G(0,Lzm,h)*Pi^2 + G(0,Lzm,h)*G(1,0,z) - 2*G(0,Lzm,0,0,h) - G(0,
         Lzp,z^-1,0,h) + G(0,Lzp,z,0,h) - 1/6*G(0,Lzp,h)*Pi^2 + G(0,Lzp,h)*G(1
         ,0,z) - 2*G(0,Lzp,0,0,h) + G(0,Kzm,z^-1,0,h) - G(0,Kzm,z,0,h) + 1/6*
         G(0,Kzm,h)*Pi^2 - G(0,Kzm,h)*G(1,0,z) - 2*G(0,Kzm,0,0,h) + G(0,Kzp,
         z^-1,0,h) - G(0,Kzp,z,0,h) + 1/6*G(0,Kzp,h)*Pi^2 - G(0,Kzp,h)*G(1,0,z
         ) - 2*G(0,Kzp,0,0,h) + 1/3*G(0,-1,z)*Pi^2 + 2*G(0,-1,0,z)*G(Kzm,h) + 
         2*G(0,-1,0,z)*G(Kzp,h) - 2*G(0,-1,0,z)*G(0,h) + G(0,-1,0,0,z) - 2*G(0
         ,-1,1,0,z) - 2*G(0,0,z)*G(z^-1,Kzm,h) - 2*G(0,0,z)*G(z^-1,Kzp,h) + 2*
         G(0,0,z)*G(z^-1,0,h) - 2*G(0,0,z)*G(z,Kzm,h) - 2*G(0,0,z)*G(z,Kzp,h)
          + 2*G(0,0,z)*G(z,0,h) + G(0,0,z)*G(Lzm,z^-1,h) + G(0,0,z)*G(Lzm,z,h)
          + G(0,0,z)*G(Lzm,Kzm,h) + G(0,0,z)*G(Lzm,Kzp,h) - 2*G(0,0,z)*G(Lzm,0
         ,h) + G(0,0,z)*G(Lzp,z^-1,h) + G(0,0,z)*G(Lzp,z,h) + G(0,0,z)*G(Lzp,
         Kzm,h) + G(0,0,z)*G(Lzp,Kzp,h) - 2*G(0,0,z)*G(Lzp,0,h) + G(0,0,z)*G(
         Kzm,z^-1,h) + G(0,0,z)*G(Kzm,z,h) - G(0,0,z)*G(Kzm,0,h) + G(0,0,z)*G(
         Kzp,z^-1,h) + G(0,0,z)*G(Kzp,z,h) - G(0,0,z)*G(Kzp,0,h) - 2*G(0,0,z)*
         G(0,z^-1,h) - 2*G(0,0,z)*G(0,z,h) + G(0,0,z)*G(0,Kzm,h) + G(0,0,z)*G(
         0,Kzp,h) + G(0,0,z)*G(0,0,h) + 1/3*G(0,0,h)*Pi^2 + 2*G(0,0,-1,0,z) + 
         12*G(0,0,-1,0,h) - 2*G(0,0,0,z)*G(z^-1,h) - 2*G(0,0,0,z)*G(z,h) + G(0
         ,0,0,z)*G(Lzm,h) + G(0,0,0,z)*G(Lzp,h) + G(0,0,0,z)*G(Kzm,h) + G(0,0,
         0,z)*G(Kzp,h) - 6*G(0,0,0,0,h) + 4*G(0,0,1,0,h) - 1/3*G(0,1,z)*Pi^2
          - 2*G(0,1,-1,0,z) + 2*G(0,1,0,z)*G(z^-1,h) + 2*G(0,1,0,z)*G(z,h) - 2
         *G(0,1,0,z)*G(Lzm,h) - 2*G(0,1,0,z)*G(Lzp,h) - G(0,1,0,z)*G(Kzm,h) - 
         G(0,1,0,z)*G(Kzp,h) + G(0,1,0,z)*G(0,h) + G(0,1,1,0,z) - 4*G(1,z)*
         zeta3 + 1/3*G(1,z)*G(Lzm,h)*Pi^2 + 1/3*G(1,z)*G(Lzp,h)*Pi^2 - 1/3*G(1
         ,z)*G(Kzm,h)*Pi^2 - 1/3*G(1,z)*G(Kzp,h)*Pi^2 + 12*G(1,h)*zeta3 + 2*G(
         1,-1,0,z)*G(Lzm,h) + 2*G(1,-1,0,z)*G(Lzp,h) - 2*G(1,-1,0,z)*G(Kzm,h)
          - 2*G(1,-1,0,z)*G(Kzp,h) - 1/3*G(1,0,z)*Pi^2 - 2*G(1,0,z)*G(z^-1,Lzm
         ,h) - 2*G(1,0,z)*G(z^-1,Lzp,h) + 2*G(1,0,z)*G(z^-1,Kzm,h) + 2*G(1,0,z
         )*G(z^-1,Kzp,h) - 2*G(1,0,z)*G(z,Lzm,h) - 2*G(1,0,z)*G(z,Lzp,h) + 2*
         G(1,0,z)*G(z,Kzm,h) + 2*G(1,0,z)*G(z,Kzp,h) + 2*G(1,0,z)*G(Lzm,z^-1,h
         ) + 2*G(1,0,z)*G(Lzm,z,h) - G(1,0,z)*G(Lzm,Kzm,h) - G(1,0,z)*G(Lzm,
         Kzp,h) - G(1,0,z)*G(Lzm,0,h) + 2*G(1,0,z)*G(Lzp,z^-1,h) + 2*G(1,0,z)*
         G(Lzp,z,h) - G(1,0,z)*G(Lzp,Kzm,h) - G(1,0,z)*G(Lzp,Kzp,h) - G(1,0,z)
         *G(Lzp,0,h) - 2*G(1,0,z)*G(Kzm,z^-1,h) - 2*G(1,0,z)*G(Kzm,z,h) + G(1,
         0,z)*G(Kzm,Lzm,h) + G(1,0,z)*G(Kzm,Lzp,h) + G(1,0,z)*G(Kzm,0,h) - 2*
         G(1,0,z)*G(Kzp,z^-1,h) - 2*G(1,0,z)*G(Kzp,z,h) + G(1,0,z)*G(Kzp,Lzm,h
         ) + G(1,0,z)*G(Kzp,Lzp,h) + G(1,0,z)*G(Kzp,0,h) + 2/3*G(1,0,h)*Pi^2
          - 2*G(1,0,-1,0,z) + 24*G(1,0,-1,0,h) + 2*G(1,0,0,z)*G(z^-1,h) + 2*G(
         1,0,0,z)*G(z,h) - 2*G(1,0,0,z)*G(Lzm,h) - 2*G(1,0,0,z)*G(Lzp,h) - G(1
         ,0,0,z)*G(Kzm,h) - G(1,0,0,z)*G(Kzp,h) - 12*G(1,0,0,0,h) + G(1,0,1,0,
         z) + 8*G(1,0,1,0,h) - G(1,1,0,z)*G(Lzm,h) - G(1,1,0,z)*G(Lzp,h) + G(1
         ,1,0,z)*G(Kzm,h) + G(1,1,0,z)*G(Kzp,h) + G(1,1,0,0,z) - 8*G(1,1,0,0,h
         ) );

id M14 =  + eps^2 * ( G(0,0,z) - G(0,0,h) )

       + eps^3 * (  - zeta3 + 2*G(z^-1,0,0,h) + 2*G(z,0,0,h) - G(Lzm,z^-1,0,h)
          + G(Lzm,z,0,h) - 1/6*G(Lzm,h)*Pi^2 - 2*G(Lzm,0,0,h) - G(Lzp,z^-1,0,h
         ) + G(Lzp,z,0,h) - 1/6*G(Lzp,h)*Pi^2 - 2*G(Lzp,0,0,h) + G(Kzm,z^-1,0,
         h) - G(Kzm,z,0,h) + 1/6*G(Kzm,h)*Pi^2 - 2*G(Kzm,0,0,h) + G(Kzp,z^-1,0
         ,h) - G(Kzp,z,0,h) + 1/6*G(Kzp,h)*Pi^2 - 2*G(Kzp,0,0,h) - 1/3*G(0,z)*
         Pi^2 - G(0,z)*G(Lzm,z^-1,h) - G(0,z)*G(Lzm,z,h) + G(0,z)*G(Lzm,0,h)
          - G(0,z)*G(Lzp,z^-1,h) - G(0,z)*G(Lzp,z,h) + G(0,z)*G(Lzp,0,h) + G(0
         ,z)*G(Kzm,z^-1,h) + G(0,z)*G(Kzm,z,h) - G(0,z)*G(Kzm,0,h) + G(0,z)*G(
         Kzp,z^-1,h) + G(0,z)*G(Kzp,z,h) - G(0,z)*G(Kzp,0,h) + 1/6*G(0,h)*Pi^2
          - 2*G(0,-1,0,z) + 6*G(0,-1,0,h) - 2*G(0,0,z)*G(z^-1,h) - 2*G(0,0,z)*
         G(z,h) + G(0,0,z)*G(Kzm,h) + G(0,0,z)*G(Kzp,h) + G(0,0,z)*G(0,h) - 3*
         G(0,0,0,h) + G(0,1,0,z) + 2*G(0,1,0,h) + G(1,0,z)*G(Lzm,h) + G(1,0,z)
         *G(Lzp,h) - G(1,0,z)*G(Kzm,h) - G(1,0,z)*G(Kzp,h) + G(1,0,0,z) + 2*G(
         1,0,0,h) )

       + eps^4 * ( 1/40*Pi^4 - 4*G(z^-1,z^-1,0,0,h) - 4*G(z^-1,z,0,0,h) - 4*G(
         z^-1,h)*zeta3 - 1/3*G(z^-1,0,h)*Pi^2 - 12*G(z^-1,0,-1,0,h) + 10*G(
         z^-1,0,0,0,h) - 4*G(z^-1,0,1,0,h) + 4*G(z^-1,1,0,0,h) - 4*G(z,z^-1,0,
         0,h) - 4*G(z,z,0,0,h) - 4*G(z,h)*zeta3 - 1/3*G(z,0,h)*Pi^2 - 12*G(z,0
         ,-1,0,h) + 10*G(z,0,0,0,h) - 4*G(z,0,1,0,h) + 4*G(z,1,0,0,h) + 2*G(
         Lzm,z^-1,z^-1,0,h) - 2*G(Lzm,z^-1,z,0,h) + 2/3*G(Lzm,z^-1,h)*Pi^2 + 6
         *G(Lzm,z^-1,-1,0,h) - 3*G(Lzm,z^-1,0,0,h) + 2*G(Lzm,z^-1,1,0,h) + 2*
         G(Lzm,z,z^-1,0,h) - 2*G(Lzm,z,z,0,h) + 1/3*G(Lzm,z,h)*Pi^2 - 6*G(Lzm,
         z,-1,0,h) + 5*G(Lzm,z,0,0,h) - 2*G(Lzm,z,1,0,h) + 5*G(Lzm,h)*zeta3 - 
         G(Lzm,Kzm,z^-1,0,h) + G(Lzm,Kzm,z,0,h) - 1/6*G(Lzm,Kzm,h)*Pi^2 + 2*G(
         Lzm,Kzm,0,0,h) - G(Lzm,Kzp,z^-1,0,h) + G(Lzm,Kzp,z,0,h) - 1/6*G(Lzm,
         Kzp,h)*Pi^2 + 2*G(Lzm,Kzp,0,0,h) - G(Lzm,0,z^-1,0,h) + G(Lzm,0,z,0,h)
          + 12*G(Lzm,0,-1,0,h) - 8*G(Lzm,0,0,0,h) + 4*G(Lzm,0,1,0,h) - 6*G(Lzm
         ,1,0,0,h) + 2*G(Lzp,z^-1,z^-1,0,h) - 2*G(Lzp,z^-1,z,0,h) + 2/3*G(Lzp,
         z^-1,h)*Pi^2 + 6*G(Lzp,z^-1,-1,0,h) - 3*G(Lzp,z^-1,0,0,h) + 2*G(Lzp,
         z^-1,1,0,h) + 2*G(Lzp,z,z^-1,0,h) - 2*G(Lzp,z,z,0,h) + 1/3*G(Lzp,z,h)
         *Pi^2 - 6*G(Lzp,z,-1,0,h) + 5*G(Lzp,z,0,0,h) - 2*G(Lzp,z,1,0,h) + 5*
         G(Lzp,h)*zeta3 - G(Lzp,Kzm,z^-1,0,h) + G(Lzp,Kzm,z,0,h) - 1/6*G(Lzp,
         Kzm,h)*Pi^2 + 2*G(Lzp,Kzm,0,0,h) - G(Lzp,Kzp,z^-1,0,h) + G(Lzp,Kzp,z,
         0,h) - 1/6*G(Lzp,Kzp,h)*Pi^2 + 2*G(Lzp,Kzp,0,0,h) - G(Lzp,0,z^-1,0,h)
          + G(Lzp,0,z,0,h) + 12*G(Lzp,0,-1,0,h) - 8*G(Lzp,0,0,0,h) + 4*G(Lzp,0
         ,1,0,h) - 6*G(Lzp,1,0,0,h) - 2*G(Kzm,z^-1,z^-1,0,h) + 2*G(Kzm,z^-1,z,
         0,h) - 2/3*G(Kzm,z^-1,h)*Pi^2 - 6*G(Kzm,z^-1,-1,0,h) + 5*G(Kzm,z^-1,0
         ,0,h) - 2*G(Kzm,z^-1,1,0,h) - 2*G(Kzm,z,z^-1,0,h) + 2*G(Kzm,z,z,0,h)
          - 1/3*G(Kzm,z,h)*Pi^2 + 6*G(Kzm,z,-1,0,h) - 3*G(Kzm,z,0,0,h) + 2*G(
         Kzm,z,1,0,h) + 9*G(Kzm,h)*zeta3 + G(Kzm,Lzm,z^-1,0,h) - G(Kzm,Lzm,z,0
         ,h) + 1/6*G(Kzm,Lzm,h)*Pi^2 + 2*G(Kzm,Lzm,0,0,h) + G(Kzm,Lzp,z^-1,0,h
         ) - G(Kzm,Lzp,z,0,h) + 1/6*G(Kzm,Lzp,h)*Pi^2 + 2*G(Kzm,Lzp,0,0,h) + 
         G(Kzm,0,z^-1,0,h) - G(Kzm,0,z,0,h) + 2/3*G(Kzm,0,h)*Pi^2 + 12*G(Kzm,0
         ,-1,0,h) - 8*G(Kzm,0,0,0,h) + 4*G(Kzm,0,1,0,h) - 6*G(Kzm,1,0,0,h) - 2
         *G(Kzp,z^-1,z^-1,0,h) + 2*G(Kzp,z^-1,z,0,h) - 2/3*G(Kzp,z^-1,h)*Pi^2
          - 6*G(Kzp,z^-1,-1,0,h) + 5*G(Kzp,z^-1,0,0,h) - 2*G(Kzp,z^-1,1,0,h)
          - 2*G(Kzp,z,z^-1,0,h) + 2*G(Kzp,z,z,0,h) - 1/3*G(Kzp,z,h)*Pi^2 + 6*
         G(Kzp,z,-1,0,h) - 3*G(Kzp,z,0,0,h) + 2*G(Kzp,z,1,0,h) + 9*G(Kzp,h)*
         zeta3 + G(Kzp,Lzm,z^-1,0,h) - G(Kzp,Lzm,z,0,h) + 1/6*G(Kzp,Lzm,h)*
         Pi^2 + 2*G(Kzp,Lzm,0,0,h) + G(Kzp,Lzp,z^-1,0,h) - G(Kzp,Lzp,z,0,h) + 
         1/6*G(Kzp,Lzp,h)*Pi^2 + 2*G(Kzp,Lzp,0,0,h) + G(Kzp,0,z^-1,0,h) - G(
         Kzp,0,z,0,h) + 2/3*G(Kzp,0,h)*Pi^2 + 12*G(Kzp,0,-1,0,h) - 8*G(Kzp,0,0
         ,0,h) + 4*G(Kzp,0,1,0,h) - 6*G(Kzp,1,0,0,h) + 1/3*G(-1,z)*G(Lzm,h)*
         Pi^2 + 1/3*G(-1,z)*G(Lzp,h)*Pi^2 - 1/3*G(-1,z)*G(Kzm,h)*Pi^2 - 1/3*G(
         -1,z)*G(Kzp,h)*Pi^2 + 2*G(-1,0,z)*G(Lzm,z^-1,h) + 2*G(-1,0,z)*G(Lzm,z
         ,h) - 2*G(-1,0,z)*G(Lzm,0,h) + 2*G(-1,0,z)*G(Lzp,z^-1,h) + 2*G(-1,0,z
         )*G(Lzp,z,h) - 2*G(-1,0,z)*G(Lzp,0,h) - 2*G(-1,0,z)*G(Kzm,z^-1,h) - 2
         *G(-1,0,z)*G(Kzm,z,h) + 2*G(-1,0,z)*G(Kzm,0,h) - 2*G(-1,0,z)*G(Kzp,
         z^-1,h) - 2*G(-1,0,z)*G(Kzp,z,h) + 2*G(-1,0,z)*G(Kzp,0,h) + G(-1,0,0,
         z)*G(Lzm,h) + G(-1,0,0,z)*G(Lzp,h) - G(-1,0,0,z)*G(Kzm,h) - G(-1,0,0,
         z)*G(Kzp,h) - 2*G(-1,1,0,z)*G(Lzm,h) - 2*G(-1,1,0,z)*G(Lzp,h) + 2*G(
         -1,1,0,z)*G(Kzm,h) + 2*G(-1,1,0,z)*G(Kzp,h) + 2*G(0,z^-1,0,0,h) - 2*
         G(0,z)*zeta3 + G(0,z)*G(z^-1,h)*Pi^2 + G(0,z)*G(z,h)*Pi^2 + 2*G(0,z)*
         G(Lzm,z^-1,z^-1,h) + 2*G(0,z)*G(Lzm,z^-1,z,h) - 2*G(0,z)*G(Lzm,z^-1,0
         ,h) + 2*G(0,z)*G(Lzm,z,z^-1,h) + 2*G(0,z)*G(Lzm,z,z,h) - 2*G(0,z)*G(
         Lzm,z,0,h) - 1/2*G(0,z)*G(Lzm,h)*Pi^2 - G(0,z)*G(Lzm,Kzm,z^-1,h) - G(
         0,z)*G(Lzm,Kzm,z,h) + G(0,z)*G(Lzm,Kzm,0,h) - G(0,z)*G(Lzm,Kzp,z^-1,h
         ) - G(0,z)*G(Lzm,Kzp,z,h) + G(0,z)*G(Lzm,Kzp,0,h) - G(0,z)*G(Lzm,0,
         z^-1,h) - G(0,z)*G(Lzm,0,z,h) + G(0,z)*G(Lzm,0,0,h) + 2*G(0,z)*G(Lzp,
         z^-1,z^-1,h) + 2*G(0,z)*G(Lzp,z^-1,z,h) - 2*G(0,z)*G(Lzp,z^-1,0,h) + 
         2*G(0,z)*G(Lzp,z,z^-1,h) + 2*G(0,z)*G(Lzp,z,z,h) - 2*G(0,z)*G(Lzp,z,0
         ,h) - 1/2*G(0,z)*G(Lzp,h)*Pi^2 - G(0,z)*G(Lzp,Kzm,z^-1,h) - G(0,z)*G(
         Lzp,Kzm,z,h) + G(0,z)*G(Lzp,Kzm,0,h) - G(0,z)*G(Lzp,Kzp,z^-1,h) - G(0
         ,z)*G(Lzp,Kzp,z,h) + G(0,z)*G(Lzp,Kzp,0,h) - G(0,z)*G(Lzp,0,z^-1,h)
          - G(0,z)*G(Lzp,0,z,h) + G(0,z)*G(Lzp,0,0,h) - 2*G(0,z)*G(Kzm,z^-1,
         z^-1,h) - 2*G(0,z)*G(Kzm,z^-1,z,h) + 2*G(0,z)*G(Kzm,z^-1,0,h) - 2*G(0
         ,z)*G(Kzm,z,z^-1,h) - 2*G(0,z)*G(Kzm,z,z,h) + 2*G(0,z)*G(Kzm,z,0,h)
          - 1/6*G(0,z)*G(Kzm,h)*Pi^2 + G(0,z)*G(Kzm,Lzm,z^-1,h) + G(0,z)*G(Kzm
         ,Lzm,z,h) - G(0,z)*G(Kzm,Lzm,0,h) + G(0,z)*G(Kzm,Lzp,z^-1,h) + G(0,z)
         *G(Kzm,Lzp,z,h) - G(0,z)*G(Kzm,Lzp,0,h) + G(0,z)*G(Kzm,0,z^-1,h) + G(
         0,z)*G(Kzm,0,z,h) - G(0,z)*G(Kzm,0,0,h) - 2*G(0,z)*G(Kzp,z^-1,z^-1,h)
          - 2*G(0,z)*G(Kzp,z^-1,z,h) + 2*G(0,z)*G(Kzp,z^-1,0,h) - 2*G(0,z)*G(
         Kzp,z,z^-1,h) - 2*G(0,z)*G(Kzp,z,z,h) + 2*G(0,z)*G(Kzp,z,0,h) - 1/6*
         G(0,z)*G(Kzp,h)*Pi^2 + G(0,z)*G(Kzp,Lzm,z^-1,h) + G(0,z)*G(Kzp,Lzm,z,
         h) - G(0,z)*G(Kzp,Lzm,0,h) + G(0,z)*G(Kzp,Lzp,z^-1,h) + G(0,z)*G(Kzp,
         Lzp,z,h) - G(0,z)*G(Kzp,Lzp,0,h) + G(0,z)*G(Kzp,0,z^-1,h) + G(0,z)*G(
         Kzp,0,z,h) - G(0,z)*G(Kzp,0,0,h) - 1/3*G(0,z)*G(0,h)*Pi^2 - G(0,z)*G(
         0,Lzm,z^-1,h) - G(0,z)*G(0,Lzm,z,h) + G(0,z)*G(0,Lzm,0,h) - G(0,z)*G(
         0,Lzp,z^-1,h) - G(0,z)*G(0,Lzp,z,h) + G(0,z)*G(0,Lzp,0,h) + G(0,z)*G(
         0,Kzm,z^-1,h) + G(0,z)*G(0,Kzm,z,h) - G(0,z)*G(0,Kzm,0,h) + G(0,z)*G(
         0,Kzp,z^-1,h) + G(0,z)*G(0,Kzp,z,h) - G(0,z)*G(0,Kzp,0,h) + 2*G(0,z,0
         ,0,h) + 4*G(0,h)*zeta3 + G(0,h)*G(1,0,0,z) - G(0,Lzm,z^-1,0,h) + G(0,
         Lzm,z,0,h) - 1/6*G(0,Lzm,h)*Pi^2 + G(0,Lzm,h)*G(1,0,z) - 2*G(0,Lzm,0,
         0,h) - G(0,Lzp,z^-1,0,h) + G(0,Lzp,z,0,h) - 1/6*G(0,Lzp,h)*Pi^2 + G(0
         ,Lzp,h)*G(1,0,z) - 2*G(0,Lzp,0,0,h) + G(0,Kzm,z^-1,0,h) - G(0,Kzm,z,0
         ,h) + 1/6*G(0,Kzm,h)*Pi^2 - G(0,Kzm,h)*G(1,0,z) - 2*G(0,Kzm,0,0,h) + 
         G(0,Kzp,z^-1,0,h) - G(0,Kzp,z,0,h) + 1/6*G(0,Kzp,h)*Pi^2 - G(0,Kzp,h)
         *G(1,0,z) - 2*G(0,Kzp,0,0,h) + 2/3*G(0,-1,z)*Pi^2 - G(0,-1,h)*Pi^2 + 
         4*G(0,-1,-1,0,z) - 36*G(0,-1,-1,0,h) + 4*G(0,-1,0,z)*G(z^-1,h) + 4*G(
         0,-1,0,z)*G(z,h) - 2*G(0,-1,0,z)*G(Kzm,h) - 2*G(0,-1,0,z)*G(Kzp,h) - 
         2*G(0,-1,0,z)*G(0,h) - G(0,-1,0,0,z) + 24*G(0,-1,0,0,h) - 2*G(0,-1,1,
         0,z) - 12*G(0,-1,1,0,h) - 1/6*G(0,0,z)*Pi^2 + 4*G(0,0,z)*G(z^-1,z^-1,
         h) + 4*G(0,0,z)*G(z^-1,z,h) - 4*G(0,0,z)*G(z^-1,0,h) + 4*G(0,0,z)*G(z
         ,z^-1,h) + 4*G(0,0,z)*G(z,z,h) - 4*G(0,0,z)*G(z,0,h) - G(0,0,z)*G(Lzm
         ,z^-1,h) - G(0,0,z)*G(Lzm,z,h) - G(0,0,z)*G(Lzm,Kzm,h) - G(0,0,z)*G(
         Lzm,Kzp,h) + 2*G(0,0,z)*G(Lzm,0,h) - G(0,0,z)*G(Lzp,z^-1,h) - G(0,0,z
         )*G(Lzp,z,h) - G(0,0,z)*G(Lzp,Kzm,h) - G(0,0,z)*G(Lzp,Kzp,h) + 2*G(0,
         0,z)*G(Lzp,0,h) - G(0,0,z)*G(Kzm,z^-1,h) - G(0,0,z)*G(Kzm,z,h) + G(0,
         0,z)*G(Kzm,0,h) - G(0,0,z)*G(Kzp,z^-1,h) - G(0,0,z)*G(Kzp,z,h) + G(0,
         0,z)*G(Kzp,0,h) - 2*G(0,0,z)*G(0,z^-1,h) - 2*G(0,0,z)*G(0,z,h) + G(0,
         0,z)*G(0,Kzm,h) + G(0,0,z)*G(0,Kzp,h) + G(0,0,z)*G(0,0,h) + 1/2*G(0,0
         ,h)*Pi^2 + 18*G(0,0,-1,0,h) + 2*G(0,0,0,z)*G(z^-1,h) + 2*G(0,0,0,z)*
         G(z,h) - G(0,0,0,z)*G(Lzm,h) - G(0,0,0,z)*G(Lzp,h) - G(0,0,0,z)*G(Kzm
         ,h) - G(0,0,0,z)*G(Kzp,h) + G(0,0,0,0,z) - 7*G(0,0,0,0,h) + 6*G(0,0,1
         ,0,h) - 1/3*G(0,1,z)*Pi^2 - 1/3*G(0,1,h)*Pi^2 - 2*G(0,1,-1,0,z) - 12*
         G(0,1,-1,0,h) - 4*G(0,1,0,z)*G(z^-1,h) - 4*G(0,1,0,z)*G(z,h) + 2*G(0,
         1,0,z)*G(Lzm,h) + 2*G(0,1,0,z)*G(Lzp,h) + G(0,1,0,z)*G(Kzm,h) + G(0,1
         ,0,z)*G(Kzp,h) + G(0,1,0,z)*G(0,h) + 14*G(0,1,0,0,h) + G(0,1,1,0,z)
          - 4*G(0,1,1,0,h) - 4*G(1,z)*zeta3 - 1/3*G(1,z)*G(Lzm,h)*Pi^2 - 1/3*
         G(1,z)*G(Lzp,h)*Pi^2 + 1/3*G(1,z)*G(Kzm,h)*Pi^2 + 1/3*G(1,z)*G(Kzp,h)
         *Pi^2 - 6*G(1,h)*zeta3 - 2*G(1,-1,0,z)*G(Lzm,h) - 2*G(1,-1,0,z)*G(Lzp
         ,h) + 2*G(1,-1,0,z)*G(Kzm,h) + 2*G(1,-1,0,z)*G(Kzp,h) - 1/3*G(1,0,z)*
         Pi^2 - 2*G(1,0,z)*G(Lzm,z^-1,h) - 2*G(1,0,z)*G(Lzm,z,h) + G(1,0,z)*G(
         Lzm,Kzm,h) + G(1,0,z)*G(Lzm,Kzp,h) + G(1,0,z)*G(Lzm,0,h) - 2*G(1,0,z)
         *G(Lzp,z^-1,h) - 2*G(1,0,z)*G(Lzp,z,h) + G(1,0,z)*G(Lzp,Kzm,h) + G(1,
         0,z)*G(Lzp,Kzp,h) + G(1,0,z)*G(Lzp,0,h) + 2*G(1,0,z)*G(Kzm,z^-1,h) + 
         2*G(1,0,z)*G(Kzm,z,h) - G(1,0,z)*G(Kzm,Lzm,h) - G(1,0,z)*G(Kzm,Lzp,h)
          - G(1,0,z)*G(Kzm,0,h) + 2*G(1,0,z)*G(Kzp,z^-1,h) + 2*G(1,0,z)*G(Kzp,
         z,h) - G(1,0,z)*G(Kzp,Lzm,h) - G(1,0,z)*G(Kzp,Lzp,h) - G(1,0,z)*G(Kzp
         ,0,h) - 1/3*G(1,0,h)*Pi^2 - 2*G(1,0,-1,0,z) - 12*G(1,0,-1,0,h) - 4*G(
         1,0,0,z)*G(z^-1,h) - 4*G(1,0,0,z)*G(z,h) + 2*G(1,0,0,z)*G(Lzm,h) + 2*
         G(1,0,0,z)*G(Lzp,h) + G(1,0,0,z)*G(Kzm,h) + G(1,0,0,z)*G(Kzp,h) + 6*
         G(1,0,0,0,h) + G(1,0,1,0,z) - 4*G(1,0,1,0,h) + G(1,1,0,z)*G(Lzm,h) + 
         G(1,1,0,z)*G(Lzp,h) - G(1,1,0,z)*G(Kzm,h) - G(1,1,0,z)*G(Kzp,h) + G(1
         ,1,0,0,z) + 4*G(1,1,0,0,h) );

id M15 =  + eps^2 * (  - 1/6*Pi^2 - G(z^-1,0,h) + G(z,0,h) - G(0,z)*G(z^-1,h)
          - G(0,z)*G(z,h) + G(0,z)*G(0,h) - 2*G(0,0,h) + G(1,0,z) )

       + eps^3 * ( 5*zeta3 + 2*G(z^-1,z^-1,0,h) - 2*G(z^-1,z,0,h) + 2/3*G(z^-1
         ,h)*Pi^2 + 6*G(z^-1,-1,0,h) - 3*G(z^-1,0,0,h) + 2*G(z^-1,1,0,h) + 2*
         G(z,z^-1,0,h) - 2*G(z,z,0,h) + 1/3*G(z,h)*Pi^2 - 6*G(z,-1,0,h) + 5*G(
         z,0,0,h) - 2*G(z,1,0,h) - G(Kzm,z^-1,0,h) + G(Kzm,z,0,h) - 1/6*G(Kzm,
         h)*Pi^2 + 2*G(Kzm,0,0,h) - G(Kzp,z^-1,0,h) + G(Kzp,z,0,h) - 1/6*G(Kzp
         ,h)*Pi^2 + 2*G(Kzp,0,0,h) + 1/3*G(-1,z)*Pi^2 + 2*G(-1,0,z)*G(z^-1,h)
          + 2*G(-1,0,z)*G(z,h) - 2*G(-1,0,z)*G(0,h) + G(-1,0,0,z) - 2*G(-1,1,0
         ,z) - G(0,z^-1,0,h) - 1/2*G(0,z)*Pi^2 + 2*G(0,z)*G(z^-1,z^-1,h) + 2*
         G(0,z)*G(z^-1,z,h) - 2*G(0,z)*G(z^-1,0,h) + 2*G(0,z)*G(z,z^-1,h) + 2*
         G(0,z)*G(z,z,h) - 2*G(0,z)*G(z,0,h) - G(0,z)*G(Kzm,z^-1,h) - G(0,z)*
         G(Kzm,z,h) + G(0,z)*G(Kzm,0,h) - G(0,z)*G(Kzp,z^-1,h) - G(0,z)*G(Kzp,
         z,h) + G(0,z)*G(Kzp,0,h) - G(0,z)*G(0,z^-1,h) - G(0,z)*G(0,z,h) + G(0
         ,z,0,h) + G(0,h)*G(1,0,z) + 12*G(0,-1,0,h) - G(0,0,z)*G(z^-1,h) - G(0
         ,0,z)*G(z,h) - G(0,0,z)*G(Kzm,h) - G(0,0,z)*G(Kzp,h) + 2*G(0,0,z)*G(0
         ,h) + G(0,0,h)*G(0,z) - G(0,0,0,z) - 8*G(0,0,0,h) + 2*G(0,1,0,z) + 4*
         G(0,1,0,h) - 1/3*G(1,z)*Pi^2 - 2*G(1,-1,0,z) - 2*G(1,0,z)*G(z^-1,h)
          - 2*G(1,0,z)*G(z,h) + G(1,0,z)*G(Kzm,h) + G(1,0,z)*G(Kzp,h) + 2*G(1,
         0,0,z) - 6*G(1,0,0,h) + G(1,1,0,z) )

       + eps^4 * (  - 1/90*Pi^4 - 4*G(z^-1,z^-1,z^-1,0,h) + 4*G(z^-1,z^-1,z,0,
         h) - 4/3*G(z^-1,z^-1,h)*Pi^2 - 12*G(z^-1,z^-1,-1,0,h) + 6*G(z^-1,z^-1
         ,0,0,h) - 4*G(z^-1,z^-1,1,0,h) - 4*G(z^-1,z,z^-1,0,h) + 4*G(z^-1,z,z,
         0,h) - 2/3*G(z^-1,z,h)*Pi^2 + 12*G(z^-1,z,-1,0,h) - 10*G(z^-1,z,0,0,h
         ) + 4*G(z^-1,z,1,0,h) + 21*G(z^-1,h)*zeta3 + 3*G(z^-1,Lzm,z^-1,0,h)
          - 3*G(z^-1,Lzm,z,0,h) + 1/2*G(z^-1,Lzm,h)*Pi^2 + 6*G(z^-1,Lzm,0,0,h)
          + 3*G(z^-1,Lzp,z^-1,0,h) - 3*G(z^-1,Lzp,z,0,h) + 1/2*G(z^-1,Lzp,h)*
         Pi^2 + 6*G(z^-1,Lzp,0,0,h) - G(z^-1,Kzm,z^-1,0,h) + G(z^-1,Kzm,z,0,h)
          - 1/6*G(z^-1,Kzm,h)*Pi^2 + 2*G(z^-1,Kzm,0,0,h) - G(z^-1,Kzp,z^-1,0,h
         ) + G(z^-1,Kzp,z,0,h) - 1/6*G(z^-1,Kzp,h)*Pi^2 + 2*G(z^-1,Kzp,0,0,h)
          - G(z^-1,-1,h)*Pi^2 - 36*G(z^-1,-1,-1,0,h) + 24*G(z^-1,-1,0,0,h) - 
         12*G(z^-1,-1,1,0,h) + 2*G(z^-1,0,z^-1,0,h) - 2*G(z^-1,0,z,0,h) + 7/6*
         G(z^-1,0,h)*Pi^2 + 18*G(z^-1,0,-1,0,h) - 9*G(z^-1,0,0,0,h) + 6*G(z^-1
         ,0,1,0,h) - 1/3*G(z^-1,1,h)*Pi^2 - 12*G(z^-1,1,-1,0,h) + 2*G(z^-1,1,0
         ,0,h) - 4*G(z^-1,1,1,0,h) - 4*G(z,z^-1,z^-1,0,h) + 4*G(z,z^-1,z,0,h)
          - 4/3*G(z,z^-1,h)*Pi^2 - 12*G(z,z^-1,-1,0,h) + 6*G(z,z^-1,0,0,h) - 4
         *G(z,z^-1,1,0,h) - 4*G(z,z,z^-1,0,h) + 4*G(z,z,z,0,h) - 2/3*G(z,z,h)*
         Pi^2 + 12*G(z,z,-1,0,h) - 10*G(z,z,0,0,h) + 4*G(z,z,1,0,h) - G(z,h)*
         zeta3 + 3*G(z,Lzm,z^-1,0,h) - 3*G(z,Lzm,z,0,h) + 1/2*G(z,Lzm,h)*Pi^2
          + 6*G(z,Lzm,0,0,h) + 3*G(z,Lzp,z^-1,0,h) - 3*G(z,Lzp,z,0,h) + 1/2*G(
         z,Lzp,h)*Pi^2 + 6*G(z,Lzp,0,0,h) - G(z,Kzm,z^-1,0,h) + G(z,Kzm,z,0,h)
          - 1/6*G(z,Kzm,h)*Pi^2 + 2*G(z,Kzm,0,0,h) - G(z,Kzp,z^-1,0,h) + G(z,
         Kzp,z,0,h) - 1/6*G(z,Kzp,h)*Pi^2 + 2*G(z,Kzp,0,0,h) + G(z,-1,h)*Pi^2
          + 36*G(z,-1,-1,0,h) - 24*G(z,-1,0,0,h) + 12*G(z,-1,1,0,h) + 2*G(z,0,
         z^-1,0,h) - 2*G(z,0,z,0,h) - 1/6*G(z,0,h)*Pi^2 - 30*G(z,0,-1,0,h) + 
         11*G(z,0,0,0,h) - 10*G(z,0,1,0,h) + 1/3*G(z,1,h)*Pi^2 + 12*G(z,1,-1,0
         ,h) - 14*G(z,1,0,0,h) + 4*G(z,1,1,0,h) + 2*G(Kzm,z^-1,z^-1,0,h) - 2*
         G(Kzm,z^-1,z,0,h) + 2/3*G(Kzm,z^-1,h)*Pi^2 + 6*G(Kzm,z^-1,-1,0,h) - 5
         *G(Kzm,z^-1,0,0,h) + 2*G(Kzm,z^-1,1,0,h) + 2*G(Kzm,z,z^-1,0,h) - 2*G(
         Kzm,z,z,0,h) + 1/3*G(Kzm,z,h)*Pi^2 - 6*G(Kzm,z,-1,0,h) + 3*G(Kzm,z,0,
         0,h) - 2*G(Kzm,z,1,0,h) - 9*G(Kzm,h)*zeta3 - G(Kzm,Lzm,z^-1,0,h) + G(
         Kzm,Lzm,z,0,h) - 1/6*G(Kzm,Lzm,h)*Pi^2 - 2*G(Kzm,Lzm,0,0,h) - G(Kzm,
         Lzp,z^-1,0,h) + G(Kzm,Lzp,z,0,h) - 1/6*G(Kzm,Lzp,h)*Pi^2 - 2*G(Kzm,
         Lzp,0,0,h) - G(Kzm,0,z^-1,0,h) + G(Kzm,0,z,0,h) - 2/3*G(Kzm,0,h)*Pi^2
          - 12*G(Kzm,0,-1,0,h) + 8*G(Kzm,0,0,0,h) - 4*G(Kzm,0,1,0,h) + 6*G(Kzm
         ,1,0,0,h) + 2*G(Kzp,z^-1,z^-1,0,h) - 2*G(Kzp,z^-1,z,0,h) + 2/3*G(Kzp,
         z^-1,h)*Pi^2 + 6*G(Kzp,z^-1,-1,0,h) - 5*G(Kzp,z^-1,0,0,h) + 2*G(Kzp,
         z^-1,1,0,h) + 2*G(Kzp,z,z^-1,0,h) - 2*G(Kzp,z,z,0,h) + 1/3*G(Kzp,z,h)
         *Pi^2 - 6*G(Kzp,z,-1,0,h) + 3*G(Kzp,z,0,0,h) - 2*G(Kzp,z,1,0,h) - 9*
         G(Kzp,h)*zeta3 - G(Kzp,Lzm,z^-1,0,h) + G(Kzp,Lzm,z,0,h) - 1/6*G(Kzp,
         Lzm,h)*Pi^2 - 2*G(Kzp,Lzm,0,0,h) - G(Kzp,Lzp,z^-1,0,h) + G(Kzp,Lzp,z,
         0,h) - 1/6*G(Kzp,Lzp,h)*Pi^2 - 2*G(Kzp,Lzp,0,0,h) - G(Kzp,0,z^-1,0,h)
          + G(Kzp,0,z,0,h) - 2/3*G(Kzp,0,h)*Pi^2 - 12*G(Kzp,0,-1,0,h) + 8*G(
         Kzp,0,0,0,h) - 4*G(Kzp,0,1,0,h) + 6*G(Kzp,1,0,0,h) + 4*G(-1,z)*zeta3
          - G(-1,z)*G(z^-1,h)*Pi^2 - G(-1,z)*G(z,h)*Pi^2 + 1/3*G(-1,z)*G(Kzm,h
         )*Pi^2 + 1/3*G(-1,z)*G(Kzp,h)*Pi^2 + 2/3*G(-1,z)*G(0,h)*Pi^2 - 2/3*G(
         -1,-1,z)*Pi^2 - 4*G(-1,-1,0,z)*G(z^-1,h) - 4*G(-1,-1,0,z)*G(z,h) + 4*
         G(-1,-1,0,z)*G(0,h) - 2*G(-1,-1,0,0,z) + 4*G(-1,-1,1,0,z) + 1/3*G(-1,
         0,z)*Pi^2 - 4*G(-1,0,z)*G(z^-1,z^-1,h) - 4*G(-1,0,z)*G(z^-1,z,h) + 4*
         G(-1,0,z)*G(z^-1,0,h) - 4*G(-1,0,z)*G(z,z^-1,h) - 4*G(-1,0,z)*G(z,z,h
         ) + 4*G(-1,0,z)*G(z,0,h) + 2*G(-1,0,z)*G(Kzm,z^-1,h) + 2*G(-1,0,z)*G(
         Kzm,z,h) - 2*G(-1,0,z)*G(Kzm,0,h) + 2*G(-1,0,z)*G(Kzp,z^-1,h) + 2*G(
         -1,0,z)*G(Kzp,z,h) - 2*G(-1,0,z)*G(Kzp,0,h) + 2*G(-1,0,z)*G(0,z^-1,h)
          + 2*G(-1,0,z)*G(0,z,h) - 2*G(-1,0,z)*G(0,0,h) - 2*G(-1,0,-1,0,z) + 
         G(-1,0,0,z)*G(Kzm,h) + G(-1,0,0,z)*G(Kzp,h) - G(-1,0,0,z)*G(0,h) - G(
         -1,0,1,0,z) + 2/3*G(-1,1,z)*Pi^2 + 4*G(-1,1,-1,0,z) + 4*G(-1,1,0,z)*
         G(z^-1,h) + 4*G(-1,1,0,z)*G(z,h) - 2*G(-1,1,0,z)*G(Kzm,h) - 2*G(-1,1,
         0,z)*G(Kzp,h) - 2*G(-1,1,0,z)*G(0,h) - G(-1,1,0,0,z) - 2*G(-1,1,1,0,z
         ) + 2*G(0,z^-1,z^-1,0,h) - 2*G(0,z^-1,z,0,h) + 2/3*G(0,z^-1,h)*Pi^2
          - 2*G(0,z^-1,h)*G(1,0,z) + 6*G(0,z^-1,-1,0,h) - G(0,z^-1,0,0,h) + 2*
         G(0,z^-1,1,0,h) - 6*G(0,z)*zeta3 - 4*G(0,z)*G(z^-1,z^-1,z^-1,h) - 4*
         G(0,z)*G(z^-1,z^-1,z,h) + 4*G(0,z)*G(z^-1,z^-1,0,h) - 4*G(0,z)*G(z^-1
         ,z,z^-1,h) - 4*G(0,z)*G(z^-1,z,z,h) + 4*G(0,z)*G(z^-1,z,0,h) + 2/3*G(
         0,z)*G(z^-1,h)*Pi^2 + 3*G(0,z)*G(z^-1,Lzm,z^-1,h) + 3*G(0,z)*G(z^-1,
         Lzm,z,h) - 3*G(0,z)*G(z^-1,Lzm,0,h) + 3*G(0,z)*G(z^-1,Lzp,z^-1,h) + 3
         *G(0,z)*G(z^-1,Lzp,z,h) - 3*G(0,z)*G(z^-1,Lzp,0,h) - G(0,z)*G(z^-1,
         Kzm,z^-1,h) - G(0,z)*G(z^-1,Kzm,z,h) + G(0,z)*G(z^-1,Kzm,0,h) - G(0,z
         )*G(z^-1,Kzp,z^-1,h) - G(0,z)*G(z^-1,Kzp,z,h) + G(0,z)*G(z^-1,Kzp,0,h
         ) + 2*G(0,z)*G(z^-1,0,z^-1,h) + 2*G(0,z)*G(z^-1,0,z,h) - 2*G(0,z)*G(
         z^-1,0,0,h) - 4*G(0,z)*G(z,z^-1,z^-1,h) - 4*G(0,z)*G(z,z^-1,z,h) + 4*
         G(0,z)*G(z,z^-1,0,h) - 4*G(0,z)*G(z,z,z^-1,h) - 4*G(0,z)*G(z,z,z,h)
          + 4*G(0,z)*G(z,z,0,h) + 2/3*G(0,z)*G(z,h)*Pi^2 + 3*G(0,z)*G(z,Lzm,
         z^-1,h) + 3*G(0,z)*G(z,Lzm,z,h) - 3*G(0,z)*G(z,Lzm,0,h) + 3*G(0,z)*G(
         z,Lzp,z^-1,h) + 3*G(0,z)*G(z,Lzp,z,h) - 3*G(0,z)*G(z,Lzp,0,h) - G(0,z
         )*G(z,Kzm,z^-1,h) - G(0,z)*G(z,Kzm,z,h) + G(0,z)*G(z,Kzm,0,h) - G(0,z
         )*G(z,Kzp,z^-1,h) - G(0,z)*G(z,Kzp,z,h) + G(0,z)*G(z,Kzp,0,h) + 2*G(0
         ,z)*G(z,0,z^-1,h) + 2*G(0,z)*G(z,0,z,h) - 2*G(0,z)*G(z,0,0,h) + 2*G(0
         ,z)*G(Kzm,z^-1,z^-1,h) + 2*G(0,z)*G(Kzm,z^-1,z,h) - 2*G(0,z)*G(Kzm,
         z^-1,0,h) + 2*G(0,z)*G(Kzm,z,z^-1,h) + 2*G(0,z)*G(Kzm,z,z,h) - 2*G(0,
         z)*G(Kzm,z,0,h) + 1/6*G(0,z)*G(Kzm,h)*Pi^2 - G(0,z)*G(Kzm,Lzm,z^-1,h)
          - G(0,z)*G(Kzm,Lzm,z,h) + G(0,z)*G(Kzm,Lzm,0,h) - G(0,z)*G(Kzm,Lzp,
         z^-1,h) - G(0,z)*G(Kzm,Lzp,z,h) + G(0,z)*G(Kzm,Lzp,0,h) - G(0,z)*G(
         Kzm,0,z^-1,h) - G(0,z)*G(Kzm,0,z,h) + G(0,z)*G(Kzm,0,0,h) + 2*G(0,z)*
         G(Kzp,z^-1,z^-1,h) + 2*G(0,z)*G(Kzp,z^-1,z,h) - 2*G(0,z)*G(Kzp,z^-1,0
         ,h) + 2*G(0,z)*G(Kzp,z,z^-1,h) + 2*G(0,z)*G(Kzp,z,z,h) - 2*G(0,z)*G(
         Kzp,z,0,h) + 1/6*G(0,z)*G(Kzp,h)*Pi^2 - G(0,z)*G(Kzp,Lzm,z^-1,h) - G(
         0,z)*G(Kzp,Lzm,z,h) + G(0,z)*G(Kzp,Lzm,0,h) - G(0,z)*G(Kzp,Lzp,z^-1,h
         ) - G(0,z)*G(Kzp,Lzp,z,h) + G(0,z)*G(Kzp,Lzp,0,h) - G(0,z)*G(Kzp,0,
         z^-1,h) - G(0,z)*G(Kzp,0,z,h) + G(0,z)*G(Kzp,0,0,h) + 2*G(0,z)*G(0,
         z^-1,z^-1,h) + 2*G(0,z)*G(0,z^-1,z,h) - 2*G(0,z)*G(0,z^-1,0,h) + 2*G(
         0,z)*G(0,z,z^-1,h) + 2*G(0,z)*G(0,z,z,h) - 2*G(0,z)*G(0,z,0,h) - 5/6*
         G(0,z)*G(0,h)*Pi^2 - 2*G(0,z)*G(0,Lzm,z^-1,h) - 2*G(0,z)*G(0,Lzm,z,h)
          + 2*G(0,z)*G(0,Lzm,0,h) - 2*G(0,z)*G(0,Lzp,z^-1,h) - 2*G(0,z)*G(0,
         Lzp,z,h) + 2*G(0,z)*G(0,Lzp,0,h) + G(0,z)*G(0,Kzm,z^-1,h) + G(0,z)*G(
         0,Kzm,z,h) - G(0,z)*G(0,Kzm,0,h) + G(0,z)*G(0,Kzp,z^-1,h) + G(0,z)*G(
         0,Kzp,z,h) - G(0,z)*G(0,Kzp,0,h) + 2*G(0,z,z^-1,0,h) - 2*G(0,z,z,0,h)
          + 1/3*G(0,z,h)*Pi^2 - 2*G(0,z,h)*G(1,0,z) - 6*G(0,z,-1,0,h) + 7*G(0,
         z,0,0,h) - 2*G(0,z,1,0,h) + 12*G(0,h)*zeta3 - 1/3*G(0,h)*G(1,z)*Pi^2
          - 2*G(0,h)*G(1,-1,0,z) + 2*G(0,h)*G(1,0,0,z) + G(0,h)*G(1,1,0,z) - 2
         *G(0,Lzm,z^-1,0,h) + 2*G(0,Lzm,z,0,h) - 1/3*G(0,Lzm,h)*Pi^2 + 2*G(0,
         Lzm,h)*G(1,0,z) - 4*G(0,Lzm,0,0,h) - 2*G(0,Lzp,z^-1,0,h) + 2*G(0,Lzp,
         z,0,h) - 1/3*G(0,Lzp,h)*Pi^2 + 2*G(0,Lzp,h)*G(1,0,z) - 4*G(0,Lzp,0,0,
         h) + G(0,Kzm,z^-1,0,h) - G(0,Kzm,z,0,h) + 1/6*G(0,Kzm,h)*Pi^2 - G(0,
         Kzm,h)*G(1,0,z) - 2*G(0,Kzm,0,0,h) + G(0,Kzp,z^-1,0,h) - G(0,Kzp,z,0,
         h) + 1/6*G(0,Kzp,h)*Pi^2 - G(0,Kzp,h)*G(1,0,z) - 2*G(0,Kzp,0,0,h) + 2/
         3*G(0,-1,z)*Pi^2 - 2*G(0,-1,h)*Pi^2 - 72*G(0,-1,-1,0,h) + 2*G(0,-1,0,
         z)*G(z^-1,h) + 2*G(0,-1,0,z)*G(z,h) + 2*G(0,-1,0,z)*G(Kzm,h) + 2*G(0,
         -1,0,z)*G(Kzp,h) - 4*G(0,-1,0,z)*G(0,h) + 2*G(0,-1,0,0,z) + 48*G(0,-1
         ,0,0,h) - 4*G(0,-1,1,0,z) - 24*G(0,-1,1,0,h) - G(0,0,z^-1,h)*G(0,z)
          - G(0,0,z^-1,0,h) - 1/3*G(0,0,z)*Pi^2 + 2*G(0,0,z)*G(z^-1,z^-1,h) + 
         2*G(0,0,z)*G(z^-1,z,h) - G(0,0,z)*G(z^-1,Kzm,h) - G(0,0,z)*G(z^-1,Kzp
         ,h) - G(0,0,z)*G(z^-1,0,h) + 2*G(0,0,z)*G(z,z^-1,h) + 2*G(0,0,z)*G(z,
         z,h) - G(0,0,z)*G(z,Kzm,h) - G(0,0,z)*G(z,Kzp,h) - G(0,0,z)*G(z,0,h)
          + G(0,0,z)*G(Kzm,z^-1,h) + G(0,0,z)*G(Kzm,z,h) - G(0,0,z)*G(Kzm,0,h)
          + G(0,0,z)*G(Kzp,z^-1,h) + G(0,0,z)*G(Kzp,z,h) - G(0,0,z)*G(Kzp,0,h)
          - 3*G(0,0,z)*G(0,z^-1,h) - 3*G(0,0,z)*G(0,z,h) + G(0,0,z)*G(0,Kzm,h)
          + G(0,0,z)*G(0,Kzp,h) + 2*G(0,0,z)*G(0,0,h) - G(0,0,z,h)*G(0,z) + G(
         0,0,z,0,h) + G(0,0,h)*Pi^2 + G(0,0,h)*G(1,0,z) + 2*G(0,0,-1,0,z) + 48
         *G(0,0,-1,0,h) - 2*G(0,0,0,z)*G(z^-1,h) - 2*G(0,0,0,z)*G(z,h) + G(0,0
         ,0,z)*G(Kzm,h) + G(0,0,0,z)*G(Kzp,h) + G(0,0,0,z)*G(0,h) + G(0,0,0,h)
         *G(0,z) - 20*G(0,0,0,0,h) + G(0,0,1,0,z) + 16*G(0,0,1,0,h) - 2/3*G(0,
         1,z)*Pi^2 - 2/3*G(0,1,h)*Pi^2 - 4*G(0,1,-1,0,z) - 24*G(0,1,-1,0,h) - 
         G(0,1,0,z)*G(z^-1,h) - G(0,1,0,z)*G(z,h) - G(0,1,0,z)*G(Kzm,h) - G(0,
         1,0,z)*G(Kzp,h) + 2*G(0,1,0,z)*G(0,h) + G(0,1,0,0,z) + 22*G(0,1,0,0,h
         ) + 2*G(0,1,1,0,z) - 8*G(0,1,1,0,h) - 10*G(1,z)*zeta3 + 2/3*G(1,z)*G(
         z^-1,h)*Pi^2 + 2/3*G(1,z)*G(z,h)*Pi^2 - 1/3*G(1,z)*G(Kzm,h)*Pi^2 - 1/
         3*G(1,z)*G(Kzp,h)*Pi^2 + 18*G(1,h)*zeta3 + 2/3*G(1,-1,z)*Pi^2 + 4*G(1
         ,-1,-1,0,z) + 4*G(1,-1,0,z)*G(z^-1,h) + 4*G(1,-1,0,z)*G(z,h) - 2*G(1,
         -1,0,z)*G(Kzm,h) - 2*G(1,-1,0,z)*G(Kzp,h) - G(1,-1,0,0,z) - 2*G(1,-1,
         1,0,z) - 5/6*G(1,0,z)*Pi^2 + 4*G(1,0,z)*G(z^-1,z^-1,h) + 4*G(1,0,z)*
         G(z^-1,z,h) - 3*G(1,0,z)*G(z^-1,Lzm,h) - 3*G(1,0,z)*G(z^-1,Lzp,h) + 
         G(1,0,z)*G(z^-1,Kzm,h) + G(1,0,z)*G(z^-1,Kzp,h) - 2*G(1,0,z)*G(z^-1,0
         ,h) + 4*G(1,0,z)*G(z,z^-1,h) + 4*G(1,0,z)*G(z,z,h) - 3*G(1,0,z)*G(z,
         Lzm,h) - 3*G(1,0,z)*G(z,Lzp,h) + G(1,0,z)*G(z,Kzm,h) + G(1,0,z)*G(z,
         Kzp,h) - 2*G(1,0,z)*G(z,0,h) - 2*G(1,0,z)*G(Kzm,z^-1,h) - 2*G(1,0,z)*
         G(Kzm,z,h) + G(1,0,z)*G(Kzm,Lzm,h) + G(1,0,z)*G(Kzm,Lzp,h) + G(1,0,z)
         *G(Kzm,0,h) - 2*G(1,0,z)*G(Kzp,z^-1,h) - 2*G(1,0,z)*G(Kzp,z,h) + G(1,
         0,z)*G(Kzp,Lzm,h) + G(1,0,z)*G(Kzp,Lzp,h) + G(1,0,z)*G(Kzp,0,h) + G(1
         ,0,h)*Pi^2 - 4*G(1,0,-1,0,z) + 36*G(1,0,-1,0,h) - G(1,0,0,z)*G(z^-1,h
         ) - G(1,0,0,z)*G(z,h) - G(1,0,0,z)*G(Kzm,h) - G(1,0,0,z)*G(Kzp,h) + 
         G(1,0,0,0,z) - 18*G(1,0,0,0,h) + 2*G(1,0,1,0,z) + 12*G(1,0,1,0,h) - 1/
         3*G(1,1,z)*Pi^2 - 2*G(1,1,-1,0,z) - 2*G(1,1,0,z)*G(z^-1,h) - 2*G(1,1,
         0,z)*G(z,h) + G(1,1,0,z)*G(Kzm,h) + G(1,1,0,z)*G(Kzp,h) + 2*G(1,1,0,0
         ,z) - 12*G(1,1,0,0,h) + G(1,1,1,0,z) );

id M16 =  + eps^3 * (  - 2*zeta3 + G(Jz^-1,z^-1,0,h) + G(Jz^-1,z,0,h) - 1/6*G(
         Jz^-1,h)*Pi^2 - G(Jz^-1,1,0,h) - G(Jz,z^-1,0,h) - G(Jz,z,0,h) + 1/6*
         G(Jz,h)*Pi^2 + G(Jz,0,0,h) + G(Jz,1,0,h) + 2*G(0,z^-1,0,h) + 1/6*G(0,
         z)*Pi^2 + G(0,z)*G(Jz^-1,z^-1,h) - G(0,z)*G(Jz^-1,z,h) - G(0,z)*G(Jz,
         z^-1,h) + G(0,z)*G(Jz,z,h) + 2*G(0,z)*G(0,z^-1,h) - 2*G(0,z)*G(0,z,h)
          + 2*G(0,z,0,h) - 1/3*G(0,h)*Pi^2 - 3*G(0,0,z)*G(Jz^-1,h) - G(0,0,z)*
         G(Jz,h) + G(0,0,0,z) - G(0,0,0,h) - 2*G(0,1,0,h) + 4*G(1,0,0,z) - G(1
         ,0,0,h) - 1/6*G(Cm,z)*Pi^2 - 3*G(Cm,0,0,z) - 1/6*G(Cp,z)*Pi^2 - 3*G(
         Cp,0,0,z) )

       + eps^4 * ( 11/360*Pi^4 + 2*G(z^-1,Jz^-1,z^-1,0,h) + 2*G(z^-1,Jz^-1,z,0
         ,h) - 1/3*G(z^-1,Jz^-1,h)*Pi^2 - 2*G(z^-1,Jz^-1,1,0,h) - 4*G(z^-1,h)*
         zeta3 - 2*G(z^-1,Jz,z^-1,0,h) - 2*G(z^-1,Jz,z,0,h) + 1/3*G(z^-1,Jz,h)
         *Pi^2 + 2*G(z^-1,Jz,0,0,h) + 2*G(z^-1,Jz,1,0,h) + 4*G(z^-1,0,z^-1,0,h
         ) + 4*G(z^-1,0,z,0,h) - 2/3*G(z^-1,0,h)*Pi^2 - 2*G(z^-1,0,0,0,h) - 4*
         G(z^-1,0,1,0,h) - 2*G(z^-1,1,0,0,h) - 2*G(Jz^-1,z^-1,z^-1,0,h) - 2*G(
         Jz^-1,z^-1,z,0,h) - 2*G(Jz^-1,z^-1,-1,0,h) + G(Jz^-1,z^-1,0,0,h) + 2*
         G(Jz^-1,z^-1,1,0,h) - 2*G(Jz^-1,z,z^-1,0,h) - 2*G(Jz^-1,z,z,0,h) + 1/
         3*G(Jz^-1,z,h)*Pi^2 - 2*G(Jz^-1,z,-1,0,h) + G(Jz^-1,z,0,0,h) + 2*G(
         Jz^-1,z,1,0,h) + 10*G(Jz^-1,h)*zeta3 + G(Jz^-1,Jz,z^-1,0,h) + G(Jz^-1
         ,Jz,z,0,h) - 1/6*G(Jz^-1,Jz,h)*Pi^2 - G(Jz^-1,Jz,0,0,h) - G(Jz^-1,Jz,
         1,0,h) - 2*G(Jz^-1,-1,z^-1,0,h) - 2*G(Jz^-1,-1,z,0,h) + 1/3*G(Jz^-1,
         -1,h)*Pi^2 + G(Jz^-1,-1,0,0,h) + 2*G(Jz^-1,-1,1,0,h) + G(Jz^-1,1,z^-1
         ,0,h) + G(Jz^-1,1,z,0,h) + 2*G(Jz^-1,1,-1,0,h) - G(Jz^-1,1,1,0,h) + 2
         *G(z,Jz^-1,z^-1,0,h) + 2*G(z,Jz^-1,z,0,h) - 1/3*G(z,Jz^-1,h)*Pi^2 - 2
         *G(z,Jz^-1,1,0,h) - 4*G(z,h)*zeta3 - 2*G(z,Jz,z^-1,0,h) - 2*G(z,Jz,z,
         0,h) + 1/3*G(z,Jz,h)*Pi^2 + 2*G(z,Jz,0,0,h) + 2*G(z,Jz,1,0,h) + 4*G(z
         ,0,z^-1,0,h) + 4*G(z,0,z,0,h) - 2/3*G(z,0,h)*Pi^2 - 2*G(z,0,0,0,h) - 
         4*G(z,0,1,0,h) - 2*G(z,1,0,0,h) + 2*G(Jz,z^-1,z^-1,0,h) + 2*G(Jz,z^-1
         ,z,0,h) + 2*G(Jz,z^-1,-1,0,h) - 3*G(Jz,z^-1,0,0,h) - 2*G(Jz,z^-1,1,0,
         h) - G(Jz,Jz^-1,z^-1,0,h) - G(Jz,Jz^-1,z,0,h) + 1/6*G(Jz,Jz^-1,h)*
         Pi^2 + G(Jz,Jz^-1,1,0,h) + 2*G(Jz,z,z^-1,0,h) + 2*G(Jz,z,z,0,h) - 1/3
         *G(Jz,z,h)*Pi^2 + 2*G(Jz,z,-1,0,h) - 3*G(Jz,z,0,0,h) - 2*G(Jz,z,1,0,h
         ) + 3*G(Jz,h)*zeta3 + 2*G(Jz,-1,z^-1,0,h) + 2*G(Jz,-1,z,0,h) - 1/3*G(
         Jz,-1,h)*Pi^2 - G(Jz,-1,0,0,h) - 2*G(Jz,-1,1,0,h) - 4*G(Jz,0,z^-1,0,h
         ) - 4*G(Jz,0,z,0,h) + 1/2*G(Jz,0,h)*Pi^2 - 2*G(Jz,0,-1,0,h) + 4*G(Jz,
         0,0,0,h) + 4*G(Jz,0,1,0,h) - G(Jz,1,z^-1,0,h) - G(Jz,1,z,0,h) - 2*G(
         Jz,1,-1,0,h) + 3*G(Jz,1,0,0,h) + G(Jz,1,1,0,h) - 6*G(-1,0,z)*G(Jz^-1,
         z^-1,h) + 6*G(-1,0,z)*G(Jz^-1,z,h) + 6*G(-1,0,z)*G(Jz,z^-1,h) - 6*G(
         -1,0,z)*G(Jz,z,h) - 12*G(-1,0,z)*G(0,z^-1,h) + 12*G(-1,0,z)*G(0,z,h)
          - 4*G(0,z^-1,z^-1,0,h) - 4*G(0,z^-1,z,0,h) - 4*G(0,z^-1,h)*G(1,0,z)
          - 4*G(0,z^-1,-1,0,h) + 4*G(0,z^-1,0,0,h) + 4*G(0,z^-1,1,0,h) - 4*G(0
         ,z)*zeta3 + 2*G(0,z)*G(z^-1,Jz^-1,z^-1,h) - 2*G(0,z)*G(z^-1,Jz^-1,z,h
         ) + 1/3*G(0,z)*G(z^-1,h)*Pi^2 - 2*G(0,z)*G(z^-1,Jz,z^-1,h) + 2*G(0,z)
         *G(z^-1,Jz,z,h) + 4*G(0,z)*G(z^-1,0,z^-1,h) - 4*G(0,z)*G(z^-1,0,z,h)
          - 2*G(0,z)*G(Jz^-1,z^-1,z^-1,h) + 2*G(0,z)*G(Jz^-1,z^-1,z,h) - 2*G(0
         ,z)*G(Jz^-1,z,z^-1,h) + 2*G(0,z)*G(Jz^-1,z,z,h) + 1/2*G(0,z)*G(Jz^-1,
         h)*Pi^2 + G(0,z)*G(Jz^-1,Jz,z^-1,h) - G(0,z)*G(Jz^-1,Jz,z,h) - 2*G(0,
         z)*G(Jz^-1,-1,z^-1,h) + 2*G(0,z)*G(Jz^-1,-1,z,h) + G(0,z)*G(Jz^-1,1,
         z^-1,h) - G(0,z)*G(Jz^-1,1,z,h) + 2*G(0,z)*G(z,Jz^-1,z^-1,h) - 2*G(0,
         z)*G(z,Jz^-1,z,h) + 1/3*G(0,z)*G(z,h)*Pi^2 - 2*G(0,z)*G(z,Jz,z^-1,h)
          + 2*G(0,z)*G(z,Jz,z,h) + 4*G(0,z)*G(z,0,z^-1,h) - 4*G(0,z)*G(z,0,z,h
         ) + 2*G(0,z)*G(Jz,z^-1,z^-1,h) - 2*G(0,z)*G(Jz,z^-1,z,h) - G(0,z)*G(
         Jz,Jz^-1,z^-1,h) + G(0,z)*G(Jz,Jz^-1,z,h) + 2*G(0,z)*G(Jz,z,z^-1,h)
          - 2*G(0,z)*G(Jz,z,z,h) + 2*G(0,z)*G(Jz,-1,z^-1,h) - 2*G(0,z)*G(Jz,-1
         ,z,h) - 4*G(0,z)*G(Jz,0,z^-1,h) + 4*G(0,z)*G(Jz,0,z,h) - G(0,z)*G(Jz,
         1,z^-1,h) + G(0,z)*G(Jz,1,z,h) - 4*G(0,z)*G(0,z^-1,z^-1,h) + 4*G(0,z)
         *G(0,z^-1,z,h) - 4*G(0,z)*G(0,z,z^-1,h) + 4*G(0,z)*G(0,z,z,h) + 2*G(0
         ,z)*G(0,Jz,z^-1,h) - 2*G(0,z)*G(0,Jz,z,h) - G(0,z)*G(1,Jz^-1,z^-1,h)
          + G(0,z)*G(1,Jz^-1,z,h) - 1/6*G(0,z)*G(1,h)*Pi^2 + G(0,z)*G(1,Jz,
         z^-1,h) - G(0,z)*G(1,Jz,z,h) - 4*G(0,z,z^-1,0,h) - 4*G(0,z,z,0,h) + 2/
         3*G(0,z,h)*Pi^2 + 4*G(0,z,h)*G(1,0,z) - 4*G(0,z,-1,0,h) + 4*G(0,z,0,0
         ,h) + 4*G(0,z,1,0,h) + 3*G(0,h)*zeta3 + 2*G(0,Jz,z^-1,0,h) + 2*G(0,Jz
         ,z,0,h) - 1/3*G(0,Jz,h)*Pi^2 - 2*G(0,Jz,0,0,h) - 2*G(0,Jz,1,0,h) - 4*
         G(0,-1,z^-1,h)*G(0,z) - 4*G(0,-1,z^-1,0,h) + 4*G(0,-1,z,h)*G(0,z) - 4
         *G(0,-1,z,0,h) + 2/3*G(0,-1,h)*Pi^2 + 4*G(0,-1,h)*G(0,0,z) + 18*G(0,
         -1,0,z)*G(Jz^-1,h) + 6*G(0,-1,0,z)*G(Jz,h) + 2*G(0,-1,0,0,h) + 4*G(0,
         -1,1,0,h) + 2*G(0,0,z^-1,h)*G(0,z) + 2*G(0,0,z^-1,0,h) - 1/6*G(0,0,z)
         *Pi^2 - 6*G(0,0,z)*G(z^-1,Jz^-1,h) - 2*G(0,0,z)*G(z^-1,Jz,h) + 7*G(0,
         0,z)*G(Jz^-1,z^-1,h) - G(0,0,z)*G(Jz^-1,z,h) + G(0,0,z)*G(Jz^-1,Jz,h)
          + 2*G(0,0,z)*G(Jz^-1,-1,h) - G(0,0,z)*G(Jz^-1,1,h) - 6*G(0,0,z)*G(z,
         Jz^-1,h) - 2*G(0,0,z)*G(z,Jz,h) - 5*G(0,0,z)*G(Jz,z^-1,h) + 3*G(0,0,z
         )*G(Jz,Jz^-1,h) + 3*G(0,0,z)*G(Jz,z,h) - 2*G(0,0,z)*G(Jz,-1,h) + G(0,
         0,z)*G(Jz,1,h) + 12*G(0,0,z)*G(0,z^-1,h) - 4*G(0,0,z)*G(0,z,h) + 2*G(
         0,0,z)*G(0,Jz,h) - 2*G(0,0,z)*G(0,1,h) - 2*G(0,0,z)*G(1,z^-1,h) + 3*
         G(0,0,z)*G(1,Jz^-1,h) - 2*G(0,0,z)*G(1,z,h) + G(0,0,z)*G(1,Jz,h) - 2*
         G(0,0,z,h)*G(0,z) + 2*G(0,0,z,0,h) - 1/6*G(0,0,h)*Pi^2 - 6*G(0,0,-1,0
         ,z) + 2*G(0,0,-1,0,h) + 2*G(0,0,0,z)*G(z^-1,h) - 9*G(0,0,0,z)*G(Jz^-1
         ,h) + 2*G(0,0,0,z)*G(z,h) - 4*G(0,0,0,z)*G(Jz,h) - G(0,0,0,z)*G(1,h)
          + 3*G(0,0,0,0,z) - 3*G(0,0,0,0,h) - 2*G(0,0,1,0,z) - 2*G(0,0,1,0,h)
          + 2*G(0,1,z^-1,h)*G(0,z) + 2*G(0,1,z^-1,0,h) - 2*G(0,1,z,h)*G(0,z)
          + 2*G(0,1,z,0,h) + 4*G(0,1,-1,0,h) + 6*G(0,1,0,z)*G(Jz^-1,h) + 2*G(0
         ,1,0,z)*G(Jz,h) + 2*G(0,1,0,0,z) - 2*G(0,1,0,0,h) - 2*G(0,1,1,0,h) + 
         2*G(1,z^-1,0,0,h) - G(1,Jz^-1,z^-1,0,h) - G(1,Jz^-1,z,0,h) + 1/6*G(1,
         Jz^-1,h)*Pi^2 + G(1,Jz^-1,1,0,h) - 12*G(1,z)*zeta3 + 2*G(1,z,0,0,h)
          + 3*G(1,h)*zeta3 + G(1,Jz,z^-1,0,h) + G(1,Jz,z,0,h) - 1/6*G(1,Jz,h)*
         Pi^2 - G(1,Jz,0,0,h) - G(1,Jz,1,0,h) - 2/3*G(1,0,z)*Pi^2 - 2*G(1,0,z)
         *G(Jz^-1,z^-1,h) + 2*G(1,0,z)*G(Jz^-1,z,h) + 2*G(1,0,z)*G(Jz,z^-1,h)
          - 2*G(1,0,z)*G(Jz,z,h) + 1/6*G(1,0,h)*Pi^2 - 24*G(1,0,-1,0,z) + 2*G(
         1,0,-1,0,h) + 8*G(1,0,0,z)*G(z^-1,h) - 6*G(1,0,0,z)*G(Jz^-1,h) + 8*G(
         1,0,0,z)*G(z,h) - 6*G(1,0,0,z)*G(Jz,h) - 4*G(1,0,0,z)*G(1,h) + 12*G(1
         ,0,0,0,z) - 2*G(1,0,0,0,h) - 8*G(1,0,1,0,z) + 8*G(1,1,0,0,z) - G(1,1,
         0,0,h) + 10*G(Cm,z)*zeta3 - 1/3*G(Cm,z)*G(z^-1,h)*Pi^2 - 1/3*G(Cm,z)*
         G(z,h)*Pi^2 + 1/6*G(Cm,z)*G(Jz,h)*Pi^2 + 1/6*G(Cm,z)*G(1,h)*Pi^2 + 1/
         2*G(Cm,0,z)*Pi^2 + 18*G(Cm,0,-1,0,z) - 6*G(Cm,0,0,z)*G(z^-1,h) - 6*G(
         Cm,0,0,z)*G(z,h) + 3*G(Cm,0,0,z)*G(Jz,h) + 3*G(Cm,0,0,z)*G(1,h) - 9*
         G(Cm,0,0,0,z) + 6*G(Cm,0,1,0,z) - 6*G(Cm,1,0,0,z) + 10*G(Cp,z)*zeta3
          - 1/3*G(Cp,z)*G(z^-1,h)*Pi^2 - 1/3*G(Cp,z)*G(z,h)*Pi^2 + 1/6*G(Cp,z)
         *G(Jz,h)*Pi^2 + 1/6*G(Cp,z)*G(1,h)*Pi^2 + 1/2*G(Cp,0,z)*Pi^2 + 18*G(
         Cp,0,-1,0,z) - 6*G(Cp,0,0,z)*G(z^-1,h) - 6*G(Cp,0,0,z)*G(z,h) + 3*G(
         Cp,0,0,z)*G(Jz,h) + 3*G(Cp,0,0,z)*G(1,h) - 9*G(Cp,0,0,0,z) + 6*G(Cp,0
         ,1,0,z) - 6*G(Cp,1,0,0,z) );

id M17 =  + eps^2 * ( G(0,0,z) - G(0,0,h) )

       + eps^3 * ( 2*G(z^-1,0,0,h) - G(Jz^-1,z^-1,0,h) - G(Jz^-1,z,0,h) + 1/6*
         G(Jz^-1,h)*Pi^2 + G(Jz^-1,1,0,h) + 2*G(z,0,0,h) + G(Jz,z^-1,0,h) + G(
         Jz,z,0,h) - 1/6*G(Jz,h)*Pi^2 - G(Jz,0,0,h) - G(Jz,1,0,h) - 1/3*G(0,z)
         *Pi^2 - G(0,z)*G(Jz^-1,z^-1,h) + G(0,z)*G(Jz^-1,z,h) + G(0,z)*G(Jz,
         z^-1,h) - G(0,z)*G(Jz,z,h) + 1/6*G(0,h)*Pi^2 - 6*G(0,-1,0,z) + 2*G(0,
         -1,0,h) - 2*G(0,0,z)*G(z^-1,h) + 3*G(0,0,z)*G(Jz^-1,h) - 2*G(0,0,z)*
         G(z,h) + G(0,0,z)*G(Jz,h) + 2*G(0,0,0,z) - 2*G(0,0,0,h) - 2*G(0,1,0,z
         ) - 2*G(1,0,0,z) - G(1,0,0,h) + 1/6*G(Cm,z)*Pi^2 + 3*G(Cm,0,0,z) + 1/
         6*G(Cp,z)*Pi^2 + 3*G(Cp,0,0,z) )

       + eps^4 * ( 1/40*Pi^4 - 4*G(z^-1,z^-1,0,0,h) - 4*G(z^-1,z,0,0,h) + 4*G(
         z^-1,h)*zeta3 - 4*G(z^-1,0,z^-1,0,h) - 4*G(z^-1,0,z,0,h) + 1/3*G(z^-1
         ,0,h)*Pi^2 - 4*G(z^-1,0,-1,0,h) + 6*G(z^-1,0,0,0,h) + 4*G(z^-1,0,1,0,
         h) + 4*G(z^-1,1,0,0,h) + 2*G(Jz^-1,z^-1,z^-1,0,h) + 2*G(Jz^-1,z^-1,z,
         0,h) + 2*G(Jz^-1,z^-1,-1,0,h) - G(Jz^-1,z^-1,0,0,h) - 2*G(Jz^-1,z^-1,
         1,0,h) + 2*G(Jz^-1,z,z^-1,0,h) + 2*G(Jz^-1,z,z,0,h) - 1/3*G(Jz^-1,z,h
         )*Pi^2 + 2*G(Jz^-1,z,-1,0,h) - G(Jz^-1,z,0,0,h) - 2*G(Jz^-1,z,1,0,h)
          - 10*G(Jz^-1,h)*zeta3 - G(Jz^-1,Jz,z^-1,0,h) - G(Jz^-1,Jz,z,0,h) + 1/
         6*G(Jz^-1,Jz,h)*Pi^2 + G(Jz^-1,Jz,0,0,h) + G(Jz^-1,Jz,1,0,h) + 2*G(
         Jz^-1,-1,z^-1,0,h) + 2*G(Jz^-1,-1,z,0,h) - 1/3*G(Jz^-1,-1,h)*Pi^2 - 
         G(Jz^-1,-1,0,0,h) - 2*G(Jz^-1,-1,1,0,h) - G(Jz^-1,1,z^-1,0,h) - G(
         Jz^-1,1,z,0,h) - 2*G(Jz^-1,1,-1,0,h) + G(Jz^-1,1,1,0,h) - 4*G(z,z^-1,
         0,0,h) - 4*G(z,z,0,0,h) + 4*G(z,h)*zeta3 - 4*G(z,0,z^-1,0,h) - 4*G(z,
         0,z,0,h) + 1/3*G(z,0,h)*Pi^2 - 4*G(z,0,-1,0,h) + 6*G(z,0,0,0,h) + 4*
         G(z,0,1,0,h) + 4*G(z,1,0,0,h) - 2*G(Jz,z^-1,z^-1,0,h) - 2*G(Jz,z^-1,z
         ,0,h) - 2*G(Jz,z^-1,-1,0,h) + 3*G(Jz,z^-1,0,0,h) + 2*G(Jz,z^-1,1,0,h)
          + G(Jz,Jz^-1,z^-1,0,h) + G(Jz,Jz^-1,z,0,h) - 1/6*G(Jz,Jz^-1,h)*Pi^2
          - G(Jz,Jz^-1,1,0,h) - 2*G(Jz,z,z^-1,0,h) - 2*G(Jz,z,z,0,h) + 1/3*G(
         Jz,z,h)*Pi^2 - 2*G(Jz,z,-1,0,h) + 3*G(Jz,z,0,0,h) + 2*G(Jz,z,1,0,h)
          - 3*G(Jz,h)*zeta3 - 2*G(Jz,-1,z^-1,0,h) - 2*G(Jz,-1,z,0,h) + 1/3*G(
         Jz,-1,h)*Pi^2 + G(Jz,-1,0,0,h) + 2*G(Jz,-1,1,0,h) + 4*G(Jz,0,z^-1,0,h
         ) + 4*G(Jz,0,z,0,h) - 1/2*G(Jz,0,h)*Pi^2 + 2*G(Jz,0,-1,0,h) - 4*G(Jz,
         0,0,0,h) - 4*G(Jz,0,1,0,h) + G(Jz,1,z^-1,0,h) + G(Jz,1,z,0,h) + 2*G(
         Jz,1,-1,0,h) - 3*G(Jz,1,0,0,h) - G(Jz,1,1,0,h) + 6*G(-1,0,z)*G(Jz^-1,
         z^-1,h) - 6*G(-1,0,z)*G(Jz^-1,z,h) - 6*G(-1,0,z)*G(Jz,z^-1,h) + 6*G(
         -1,0,z)*G(Jz,z,h) + 2*G(0,z^-1,0,0,h) - 4*G(0,z)*zeta3 + 1/3*G(0,z)*
         G(z^-1,h)*Pi^2 - 4*G(0,z)*G(z^-1,0,z^-1,h) + 4*G(0,z)*G(z^-1,0,z,h)
          + 2*G(0,z)*G(Jz^-1,z^-1,z^-1,h) - 2*G(0,z)*G(Jz^-1,z^-1,z,h) + 2*G(0
         ,z)*G(Jz^-1,z,z^-1,h) - 2*G(0,z)*G(Jz^-1,z,z,h) - 1/2*G(0,z)*G(Jz^-1,
         h)*Pi^2 - G(0,z)*G(Jz^-1,Jz,z^-1,h) + G(0,z)*G(Jz^-1,Jz,z,h) + 2*G(0,
         z)*G(Jz^-1,-1,z^-1,h) - 2*G(0,z)*G(Jz^-1,-1,z,h) - G(0,z)*G(Jz^-1,1,
         z^-1,h) + G(0,z)*G(Jz^-1,1,z,h) + 1/3*G(0,z)*G(z,h)*Pi^2 - 4*G(0,z)*
         G(z,0,z^-1,h) + 4*G(0,z)*G(z,0,z,h) - 2*G(0,z)*G(Jz,z^-1,z^-1,h) + 2*
         G(0,z)*G(Jz,z^-1,z,h) + G(0,z)*G(Jz,Jz^-1,z^-1,h) - G(0,z)*G(Jz,Jz^-1
         ,z,h) - 2*G(0,z)*G(Jz,z,z^-1,h) + 2*G(0,z)*G(Jz,z,z,h) - 2*G(0,z)*G(
         Jz,-1,z^-1,h) + 2*G(0,z)*G(Jz,-1,z,h) + 4*G(0,z)*G(Jz,0,z^-1,h) - 4*
         G(0,z)*G(Jz,0,z,h) + G(0,z)*G(Jz,1,z^-1,h) - G(0,z)*G(Jz,1,z,h) - G(0
         ,z)*G(1,Jz^-1,z^-1,h) + G(0,z)*G(1,Jz^-1,z,h) - 1/6*G(0,z)*G(1,h)*
         Pi^2 + G(0,z)*G(1,Jz,z^-1,h) - G(0,z)*G(1,Jz,z,h) + 2*G(0,z,0,0,h) + 
         3*G(0,h)*zeta3 + G(0,-1,z)*Pi^2 - 1/3*G(0,-1,h)*Pi^2 + 36*G(0,-1,-1,0
         ,z) - 4*G(0,-1,-1,0,h) + 12*G(0,-1,0,z)*G(z^-1,h) - 18*G(0,-1,0,z)*G(
         Jz^-1,h) + 12*G(0,-1,0,z)*G(z,h) - 6*G(0,-1,0,z)*G(Jz,h) - 24*G(0,-1,
         0,0,z) + 2*G(0,-1,0,0,h) + 12*G(0,-1,1,0,z) + 2*G(0,0,z^-1,h)*G(0,z)
          + 2*G(0,0,z^-1,0,h) - 1/3*G(0,0,z)*Pi^2 + 4*G(0,0,z)*G(z^-1,z^-1,h)
          + 4*G(0,0,z)*G(z^-1,z,h) - 7*G(0,0,z)*G(Jz^-1,z^-1,h) + G(0,0,z)*G(
         Jz^-1,z,h) - G(0,0,z)*G(Jz^-1,Jz,h) - 2*G(0,0,z)*G(Jz^-1,-1,h) + G(0,
         0,z)*G(Jz^-1,1,h) + 4*G(0,0,z)*G(z,z^-1,h) + 4*G(0,0,z)*G(z,z,h) + 5*
         G(0,0,z)*G(Jz,z^-1,h) - 3*G(0,0,z)*G(Jz,Jz^-1,h) - 3*G(0,0,z)*G(Jz,z,
         h) + 2*G(0,0,z)*G(Jz,-1,h) - G(0,0,z)*G(Jz,1,h) - 2*G(0,0,z)*G(0,z^-1
         ,h) - 2*G(0,0,z)*G(0,z,h) - 2*G(0,0,z)*G(1,z^-1,h) + 3*G(0,0,z)*G(1,
         Jz^-1,h) - 2*G(0,0,z)*G(1,z,h) + G(0,0,z)*G(1,Jz,h) - 2*G(0,0,z,h)*G(
         0,z) + 2*G(0,0,z,0,h) - 12*G(0,0,-1,0,z) + 4*G(0,0,-1,0,h) - 6*G(0,0,
         0,z)*G(z^-1,h) + 9*G(0,0,0,z)*G(Jz^-1,h) - 6*G(0,0,0,z)*G(z,h) + 4*G(
         0,0,0,z)*G(Jz,h) - G(0,0,0,z)*G(1,h) + 4*G(0,0,0,0,z) - 4*G(0,0,0,0,h
         ) - 4*G(0,0,1,0,z) - 2*G(0,0,1,0,h) + 1/3*G(0,1,z)*Pi^2 + 12*G(0,1,-1
         ,0,z) + 4*G(0,1,0,z)*G(z^-1,h) - 6*G(0,1,0,z)*G(Jz^-1,h) + 4*G(0,1,0,
         z)*G(z,h) - 2*G(0,1,0,z)*G(Jz,h) - 12*G(0,1,0,0,z) - 2*G(0,1,0,0,h)
          + 4*G(0,1,1,0,z) + 2*G(1,z^-1,0,0,h) - G(1,Jz^-1,z^-1,0,h) - G(1,
         Jz^-1,z,0,h) + 1/6*G(1,Jz^-1,h)*Pi^2 + G(1,Jz^-1,1,0,h) + 6*G(1,z)*
         zeta3 + 2*G(1,z,0,0,h) + 3*G(1,h)*zeta3 + G(1,Jz,z^-1,0,h) + G(1,Jz,z
         ,0,h) - 1/6*G(1,Jz,h)*Pi^2 - G(1,Jz,0,0,h) - G(1,Jz,1,0,h) + 1/3*G(1,
         0,z)*Pi^2 + 2*G(1,0,z)*G(Jz^-1,z^-1,h) - 2*G(1,0,z)*G(Jz^-1,z,h) - 2*
         G(1,0,z)*G(Jz,z^-1,h) + 2*G(1,0,z)*G(Jz,z,h) + 1/6*G(1,0,h)*Pi^2 + 12
         *G(1,0,-1,0,z) + 2*G(1,0,-1,0,h) - 4*G(1,0,0,z)*G(z^-1,h) + 6*G(1,0,0
         ,z)*G(Jz^-1,h) - 4*G(1,0,0,z)*G(z,h) + 6*G(1,0,0,z)*G(Jz,h) - 4*G(1,0
         ,0,z)*G(1,h) - 6*G(1,0,0,0,z) - 2*G(1,0,0,0,h) + 4*G(1,0,1,0,z) - 4*
         G(1,1,0,0,z) - G(1,1,0,0,h) - 10*G(Cm,z)*zeta3 - 1/6*G(Cm,z)*G(Jz,h)*
         Pi^2 + 1/6*G(Cm,z)*G(1,h)*Pi^2 - 1/2*G(Cm,0,z)*Pi^2 - 18*G(Cm,0,-1,0,
         z) - 3*G(Cm,0,0,z)*G(Jz,h) + 3*G(Cm,0,0,z)*G(1,h) + 9*G(Cm,0,0,0,z)
          - 6*G(Cm,0,1,0,z) + 6*G(Cm,1,0,0,z) - 10*G(Cp,z)*zeta3 - 1/6*G(Cp,z)
         *G(Jz,h)*Pi^2 + 1/6*G(Cp,z)*G(1,h)*Pi^2 - 1/2*G(Cp,0,z)*Pi^2 - 18*G(
         Cp,0,-1,0,z) - 3*G(Cp,0,0,z)*G(Jz,h) + 3*G(Cp,0,0,z)*G(1,h) + 9*G(Cp,
         0,0,0,z) - 6*G(Cp,0,1,0,z) + 6*G(Cp,1,0,0,z) );

id M18 =  + eps^2 * ( 1/6*Pi^2 - G(z^-1,0,h) - G(z,0,h) - G(0,z)*G(z^-1,h) + 
         G(0,z)*G(z,h) - G(0,0,z) + G(0,0,h) + G(1,0,h) )

       + eps^3 * ( 3*zeta3 + 2*G(z^-1,z^-1,0,h) + 2*G(z^-1,z,0,h) + 2*G(z^-1,
         -1,0,h) - 3*G(z^-1,0,0,h) - 2*G(z^-1,1,0,h) - G(Jz^-1,z^-1,0,h) - G(
         Jz^-1,z,0,h) + 1/6*G(Jz^-1,h)*Pi^2 + G(Jz^-1,1,0,h) + 2*G(z,z^-1,0,h)
          + 2*G(z,z,0,h) - 1/3*G(z,h)*Pi^2 + 2*G(z,-1,0,h) - 3*G(z,0,0,h) - 2*
         G(z,1,0,h) + 2*G(-1,z^-1,h)*G(0,z) + 2*G(-1,z^-1,0,h) - 2*G(-1,z,h)*
         G(0,z) + 2*G(-1,z,0,h) - 1/3*G(-1,h)*Pi^2 - 2*G(-1,h)*G(0,0,z) + 6*G(
         -1,0,z)*G(z^-1,h) - 6*G(-1,0,z)*G(z,h) - G(-1,0,0,h) - 2*G(-1,1,0,h)
          - 4*G(0,z^-1,0,h) + 2*G(0,z)*G(z^-1,z^-1,h) - 2*G(0,z)*G(z^-1,z,h)
          - G(0,z)*G(Jz^-1,z^-1,h) + G(0,z)*G(Jz^-1,z,h) + 2*G(0,z)*G(z,z^-1,h
         ) - 2*G(0,z)*G(z,z,h) - 4*G(0,z)*G(0,z^-1,h) + 4*G(0,z)*G(0,z,h) - G(
         0,z)*G(1,z^-1,h) + G(0,z)*G(1,z,h) - 4*G(0,z,0,h) + 1/2*G(0,h)*Pi^2
          + 6*G(0,-1,0,z) - 2*G(0,-1,0,h) - 5*G(0,0,z)*G(z^-1,h) + 3*G(0,0,z)*
         G(Jz^-1,h) + 3*G(0,0,z)*G(z,h) + G(0,0,z)*G(1,h) - 4*G(0,0,0,z) + 4*
         G(0,0,0,h) + 2*G(0,1,0,z) + 4*G(0,1,0,h) - G(1,z^-1,0,h) - G(1,z,0,h)
          - 2*G(1,-1,0,h) + 2*G(1,0,z)*G(z^-1,h) - 2*G(1,0,z)*G(z,h) - 6*G(1,0
         ,0,z) + 3*G(1,0,0,h) + G(1,1,0,h) + 1/6*G(Cm,z)*Pi^2 + 3*G(Cm,0,0,z)
          + 1/6*G(Cp,z)*Pi^2 + 3*G(Cp,0,0,z) )

       + eps^4 * (  - 13/360*Pi^4 - 4*G(z^-1,z^-1,z^-1,0,h) - 4*G(z^-1,z^-1,z,
         0,h) - 4*G(z^-1,z^-1,-1,0,h) + 6*G(z^-1,z^-1,0,0,h) + 4*G(z^-1,z^-1,1
         ,0,h) - G(z^-1,Jz^-1,z^-1,0,h) - G(z^-1,Jz^-1,z,0,h) + 1/6*G(z^-1,
         Jz^-1,h)*Pi^2 + G(z^-1,Jz^-1,1,0,h) - 4*G(z^-1,z,z^-1,0,h) - 4*G(z^-1
         ,z,z,0,h) + 2/3*G(z^-1,z,h)*Pi^2 - 4*G(z^-1,z,-1,0,h) + 6*G(z^-1,z,0,
         0,h) + 4*G(z^-1,z,1,0,h) + 22*G(z^-1,h)*zeta3 + 3*G(z^-1,Jz,z^-1,0,h)
          + 3*G(z^-1,Jz,z,0,h) - 1/2*G(z^-1,Jz,h)*Pi^2 - 3*G(z^-1,Jz,0,0,h) - 
         3*G(z^-1,Jz,1,0,h) - 4*G(z^-1,-1,z^-1,0,h) - 4*G(z^-1,-1,z,0,h) + 1/3
         *G(z^-1,-1,h)*Pi^2 - 4*G(z^-1,-1,-1,0,h) + 4*G(z^-1,-1,0,0,h) + 4*G(
         z^-1,-1,1,0,h) + 2*G(z^-1,0,z^-1,0,h) + 2*G(z^-1,0,z,0,h) + 1/6*G(
         z^-1,0,h)*Pi^2 + 6*G(z^-1,0,-1,0,h) - 6*G(z^-1,0,0,0,h) - 2*G(z^-1,0,
         1,0,h) + 2*G(z^-1,1,z^-1,0,h) + 2*G(z^-1,1,z,0,h) + 4*G(z^-1,1,-1,0,h
         ) - 3*G(z^-1,1,0,0,h) - 2*G(z^-1,1,1,0,h) + 2*G(Jz^-1,z^-1,z^-1,0,h)
          + 2*G(Jz^-1,z^-1,z,0,h) + 2*G(Jz^-1,z^-1,-1,0,h) - G(Jz^-1,z^-1,0,0,
         h) - 2*G(Jz^-1,z^-1,1,0,h) + 2*G(Jz^-1,z,z^-1,0,h) + 2*G(Jz^-1,z,z,0,
         h) - 1/3*G(Jz^-1,z,h)*Pi^2 + 2*G(Jz^-1,z,-1,0,h) - G(Jz^-1,z,0,0,h)
          - 2*G(Jz^-1,z,1,0,h) - 10*G(Jz^-1,h)*zeta3 - G(Jz^-1,Jz,z^-1,0,h) - 
         G(Jz^-1,Jz,z,0,h) + 1/6*G(Jz^-1,Jz,h)*Pi^2 + G(Jz^-1,Jz,0,0,h) + G(
         Jz^-1,Jz,1,0,h) + 2*G(Jz^-1,-1,z^-1,0,h) + 2*G(Jz^-1,-1,z,0,h) - 1/3*
         G(Jz^-1,-1,h)*Pi^2 - G(Jz^-1,-1,0,0,h) - 2*G(Jz^-1,-1,1,0,h) - G(
         Jz^-1,1,z^-1,0,h) - G(Jz^-1,1,z,0,h) - 2*G(Jz^-1,1,-1,0,h) + G(Jz^-1,
         1,1,0,h) - 4*G(z,z^-1,z^-1,0,h) - 4*G(z,z^-1,z,0,h) - 4*G(z,z^-1,-1,0
         ,h) + 6*G(z,z^-1,0,0,h) + 4*G(z,z^-1,1,0,h) - G(z,Jz^-1,z^-1,0,h) - 
         G(z,Jz^-1,z,0,h) + 1/6*G(z,Jz^-1,h)*Pi^2 + G(z,Jz^-1,1,0,h) - 4*G(z,z
         ,z^-1,0,h) - 4*G(z,z,z,0,h) + 2/3*G(z,z,h)*Pi^2 - 4*G(z,z,-1,0,h) + 6
         *G(z,z,0,0,h) + 4*G(z,z,1,0,h) + 3*G(z,Jz,z^-1,0,h) + 3*G(z,Jz,z,0,h)
          - 1/2*G(z,Jz,h)*Pi^2 - 3*G(z,Jz,0,0,h) - 3*G(z,Jz,1,0,h) - 4*G(z,-1,
         z^-1,0,h) - 4*G(z,-1,z,0,h) + 1/3*G(z,-1,h)*Pi^2 - 4*G(z,-1,-1,0,h)
          + 4*G(z,-1,0,0,h) + 4*G(z,-1,1,0,h) + 2*G(z,0,z^-1,0,h) + 2*G(z,0,z,
         0,h) + 1/6*G(z,0,h)*Pi^2 + 6*G(z,0,-1,0,h) - 6*G(z,0,0,0,h) - 2*G(z,0
         ,1,0,h) + 2*G(z,1,z^-1,0,h) + 2*G(z,1,z,0,h) + 4*G(z,1,-1,0,h) - 3*G(
         z,1,0,0,h) - 2*G(z,1,1,0,h) - 4*G(-1,z^-1,z^-1,h)*G(0,z) - 4*G(-1,
         z^-1,z^-1,0,h) + 4*G(-1,z^-1,z,h)*G(0,z) - 4*G(-1,z^-1,z,0,h) + 12*G(
         -1,z^-1,h)*G(0,0,z) - 4*G(-1,z^-1,h)*G(1,0,z) - 4*G(-1,z^-1,-1,0,h)
          + 4*G(-1,z^-1,0,0,h) + 4*G(-1,z^-1,1,0,h) + G(-1,Jz^-1,z^-1,h)*G(0,z
         ) + G(-1,Jz^-1,z^-1,0,h) - G(-1,Jz^-1,z,h)*G(0,z) + G(-1,Jz^-1,z,0,h)
          - 1/6*G(-1,Jz^-1,h)*Pi^2 - 3*G(-1,Jz^-1,h)*G(0,0,z) - G(-1,Jz^-1,1,0
         ,h) - G(-1,z)*G(z^-1,h)*Pi^2 + G(-1,z)*G(z,h)*Pi^2 - 4*G(-1,z,z^-1,h)
         *G(0,z) - 4*G(-1,z,z^-1,0,h) + 4*G(-1,z,z,h)*G(0,z) - 4*G(-1,z,z,0,h)
          + 2/3*G(-1,z,h)*Pi^2 - 4*G(-1,z,h)*G(0,0,z) + 4*G(-1,z,h)*G(1,0,z)
          - 4*G(-1,z,-1,0,h) + 4*G(-1,z,0,0,h) + 4*G(-1,z,1,0,h) + 7*G(-1,h)*
         zeta3 + 1/2*G(-1,h)*G(0,z)*Pi^2 + 12*G(-1,h)*G(0,-1,0,z) - 5*G(-1,h)*
         G(0,0,0,z) + 4*G(-1,h)*G(0,1,0,z) + G(-1,Jz,z^-1,h)*G(0,z) + G(-1,Jz,
         z^-1,0,h) - G(-1,Jz,z,h)*G(0,z) + G(-1,Jz,z,0,h) - 1/6*G(-1,Jz,h)*
         Pi^2 + G(-1,Jz,h)*G(0,0,z) - G(-1,Jz,0,0,h) - G(-1,Jz,1,0,h) - 4*G(-1
         ,-1,z^-1,h)*G(0,z) - 4*G(-1,-1,z^-1,0,h) + 4*G(-1,-1,z,h)*G(0,z) - 4*
         G(-1,-1,z,0,h) + 2/3*G(-1,-1,h)*Pi^2 + 4*G(-1,-1,h)*G(0,0,z) - 36*G(
         -1,-1,0,z)*G(z^-1,h) + 36*G(-1,-1,0,z)*G(z,h) + 2*G(-1,-1,0,0,h) + 4*
         G(-1,-1,1,0,h) + 4*G(-1,0,z^-1,h)*G(0,z) + 4*G(-1,0,z^-1,0,h) - 12*G(
         -1,0,z)*G(z^-1,z^-1,h) + 12*G(-1,0,z)*G(z^-1,z,h) + 6*G(-1,0,z)*G(
         Jz^-1,z^-1,h) - 6*G(-1,0,z)*G(Jz^-1,z,h) - 12*G(-1,0,z)*G(z,z^-1,h)
          + 12*G(-1,0,z)*G(z,z,h) - 12*G(-1,0,z)*G(-1,z^-1,h) + 12*G(-1,0,z)*
         G(-1,z,h) + 24*G(-1,0,z)*G(0,z^-1,h) - 24*G(-1,0,z)*G(0,z,h) + 6*G(-1
         ,0,z)*G(1,z^-1,h) - 6*G(-1,0,z)*G(1,z,h) - 4*G(-1,0,z,h)*G(0,z) + 4*
         G(-1,0,z,0,h) - 1/2*G(-1,0,h)*Pi^2 + 2*G(-1,0,-1,0,h) + 24*G(-1,0,0,z
         )*G(z^-1,h) - 24*G(-1,0,0,z)*G(z,h) - 4*G(-1,0,0,0,h) - 4*G(-1,0,1,0,
         h) + 2*G(-1,1,z^-1,h)*G(0,z) + 2*G(-1,1,z^-1,0,h) - 2*G(-1,1,z,h)*G(0
         ,z) + 2*G(-1,1,z,0,h) - 2*G(-1,1,h)*G(0,0,z) + 4*G(-1,1,-1,0,h) - 12*
         G(-1,1,0,z)*G(z^-1,h) + 12*G(-1,1,0,z)*G(z,h) - 3*G(-1,1,0,0,h) - 2*
         G(-1,1,1,0,h) + 8*G(0,z^-1,z^-1,0,h) + 8*G(0,z^-1,z,0,h) + 8*G(0,z^-1
         ,h)*G(1,0,z) + 8*G(0,z^-1,-1,0,h) - 10*G(0,z^-1,0,0,h) - 8*G(0,z^-1,1
         ,0,h) + 12*G(0,z)*zeta3 - 4*G(0,z)*G(z^-1,z^-1,z^-1,h) + 4*G(0,z)*G(
         z^-1,z^-1,z,h) - G(0,z)*G(z^-1,Jz^-1,z^-1,h) + G(0,z)*G(z^-1,Jz^-1,z,
         h) - 4*G(0,z)*G(z^-1,z,z^-1,h) + 4*G(0,z)*G(z^-1,z,z,h) + 2/3*G(0,z)*
         G(z^-1,h)*Pi^2 + 3*G(0,z)*G(z^-1,Jz,z^-1,h) - 3*G(0,z)*G(z^-1,Jz,z,h)
          - 4*G(0,z)*G(z^-1,-1,z^-1,h) + 4*G(0,z)*G(z^-1,-1,z,h) + 2*G(0,z)*G(
         z^-1,0,z^-1,h) - 2*G(0,z)*G(z^-1,0,z,h) + 2*G(0,z)*G(z^-1,1,z^-1,h)
          - 2*G(0,z)*G(z^-1,1,z,h) + 2*G(0,z)*G(Jz^-1,z^-1,z^-1,h) - 2*G(0,z)*
         G(Jz^-1,z^-1,z,h) + 2*G(0,z)*G(Jz^-1,z,z^-1,h) - 2*G(0,z)*G(Jz^-1,z,z
         ,h) - 1/2*G(0,z)*G(Jz^-1,h)*Pi^2 - G(0,z)*G(Jz^-1,Jz,z^-1,h) + G(0,z)
         *G(Jz^-1,Jz,z,h) + 2*G(0,z)*G(Jz^-1,-1,z^-1,h) - 2*G(0,z)*G(Jz^-1,-1,
         z,h) - G(0,z)*G(Jz^-1,1,z^-1,h) + G(0,z)*G(Jz^-1,1,z,h) - 4*G(0,z)*G(
         z,z^-1,z^-1,h) + 4*G(0,z)*G(z,z^-1,z,h) - G(0,z)*G(z,Jz^-1,z^-1,h) + 
         G(0,z)*G(z,Jz^-1,z,h) - 4*G(0,z)*G(z,z,z^-1,h) + 4*G(0,z)*G(z,z,z,h)
          - 2/3*G(0,z)*G(z,h)*Pi^2 + 3*G(0,z)*G(z,Jz,z^-1,h) - 3*G(0,z)*G(z,Jz
         ,z,h) - 4*G(0,z)*G(z,-1,z^-1,h) + 4*G(0,z)*G(z,-1,z,h) + 2*G(0,z)*G(z
         ,0,z^-1,h) - 2*G(0,z)*G(z,0,z,h) + 2*G(0,z)*G(z,1,z^-1,h) - 2*G(0,z)*
         G(z,1,z,h) + 8*G(0,z)*G(0,z^-1,z^-1,h) - 8*G(0,z)*G(0,z^-1,z,h) + 8*
         G(0,z)*G(0,z,z^-1,h) - 8*G(0,z)*G(0,z,z,h) - 4*G(0,z)*G(0,Jz,z^-1,h)
          + 4*G(0,z)*G(0,Jz,z,h) + 2*G(0,z)*G(1,z^-1,z^-1,h) - 2*G(0,z)*G(1,
         z^-1,z,h) + G(0,z)*G(1,Jz^-1,z^-1,h) - G(0,z)*G(1,Jz^-1,z,h) + 2*G(0,
         z)*G(1,z,z^-1,h) - 2*G(0,z)*G(1,z,z,h) - 2*G(0,z)*G(1,Jz,z^-1,h) + 2*
         G(0,z)*G(1,Jz,z,h) + 2*G(0,z)*G(1,-1,z^-1,h) - 2*G(0,z)*G(1,-1,z,h)
          - 2*G(0,z)*G(1,0,z^-1,h) + 2*G(0,z)*G(1,0,z,h) - G(0,z)*G(1,1,z^-1,h
         ) + G(0,z)*G(1,1,z,h) + 8*G(0,z,z^-1,0,h) + 8*G(0,z,z,0,h) - 4/3*G(0,
         z,h)*Pi^2 - 8*G(0,z,h)*G(1,0,z) + 8*G(0,z,-1,0,h) - 10*G(0,z,0,0,h)
          - 8*G(0,z,1,0,h) - 9*G(0,h)*zeta3 - 4*G(0,Jz,z^-1,0,h) - 4*G(0,Jz,z,
         0,h) + 2/3*G(0,Jz,h)*Pi^2 + 4*G(0,Jz,0,0,h) + 4*G(0,Jz,1,0,h) + 8*G(0
         ,-1,z^-1,h)*G(0,z) + 8*G(0,-1,z^-1,0,h) - G(0,-1,z)*Pi^2 - 8*G(0,-1,z
         ,h)*G(0,z) + 8*G(0,-1,z,0,h) - G(0,-1,h)*Pi^2 - 8*G(0,-1,h)*G(0,0,z)
          - 36*G(0,-1,-1,0,z) + 4*G(0,-1,-1,0,h) + 30*G(0,-1,0,z)*G(z^-1,h) - 
         18*G(0,-1,0,z)*G(Jz^-1,h) - 18*G(0,-1,0,z)*G(z,h) - 6*G(0,-1,0,z)*G(1
         ,h) + 24*G(0,-1,0,0,z) - 6*G(0,-1,0,0,h) - 12*G(0,-1,1,0,z) - 8*G(0,
         -1,1,0,h) - 6*G(0,0,z^-1,h)*G(0,z) - 6*G(0,0,z^-1,0,h) + 2/3*G(0,0,z)
         *Pi^2 + 10*G(0,0,z)*G(z^-1,z^-1,h) + 3*G(0,0,z)*G(z^-1,Jz^-1,h) - 6*
         G(0,0,z)*G(z^-1,z,h) + 3*G(0,0,z)*G(z^-1,Jz,h) + 4*G(0,0,z)*G(z^-1,-1
         ,h) - 2*G(0,0,z)*G(z^-1,1,h) - 7*G(0,0,z)*G(Jz^-1,z^-1,h) + G(0,0,z)*
         G(Jz^-1,z,h) - G(0,0,z)*G(Jz^-1,Jz,h) - 2*G(0,0,z)*G(Jz^-1,-1,h) + G(
         0,0,z)*G(Jz^-1,1,h) + 10*G(0,0,z)*G(z,z^-1,h) + 3*G(0,0,z)*G(z,Jz^-1,
         h) - 6*G(0,0,z)*G(z,z,h) + 3*G(0,0,z)*G(z,Jz,h) + 4*G(0,0,z)*G(z,-1,h
         ) - 2*G(0,0,z)*G(z,1,h) - 22*G(0,0,z)*G(0,z^-1,h) + 10*G(0,0,z)*G(0,z
         ,h) - 4*G(0,0,z)*G(0,Jz,h) + 4*G(0,0,z)*G(0,1,h) - 3*G(0,0,z)*G(1,
         z^-1,h) - 3*G(0,0,z)*G(1,Jz^-1,h) + 5*G(0,0,z)*G(1,z,h) - 2*G(0,0,z)*
         G(1,Jz,h) - 2*G(0,0,z)*G(1,-1,h) + G(0,0,z)*G(1,1,h) + 6*G(0,0,z,h)*
         G(0,z) - 6*G(0,0,z,0,h) + 1/3*G(0,0,h)*Pi^2 + 24*G(0,0,-1,0,z) - 8*G(
         0,0,-1,0,h) - 14*G(0,0,0,z)*G(z^-1,h) + 9*G(0,0,0,z)*G(Jz^-1,h) + 6*
         G(0,0,0,z)*G(z,h) + 4*G(0,0,0,z)*G(1,h) - 10*G(0,0,0,0,z) + 10*G(0,0,
         0,0,h) + 8*G(0,0,1,0,z) + 6*G(0,0,1,0,h) - 4*G(0,1,z^-1,h)*G(0,z) - 4
         *G(0,1,z^-1,0,h) - 1/3*G(0,1,z)*Pi^2 + 4*G(0,1,z,h)*G(0,z) - 4*G(0,1,
         z,0,h) - 12*G(0,1,-1,0,z) - 8*G(0,1,-1,0,h) + 10*G(0,1,0,z)*G(z^-1,h)
          - 6*G(0,1,0,z)*G(Jz^-1,h) - 6*G(0,1,0,z)*G(z,h) - 2*G(0,1,0,z)*G(1,h
         ) + 8*G(0,1,0,0,z) + 6*G(0,1,0,0,h) - 4*G(0,1,1,0,z) + 4*G(0,1,1,0,h)
          + 2*G(1,z^-1,z^-1,0,h) + 2*G(1,z^-1,z,0,h) + 2*G(1,z^-1,-1,0,h) - 5*
         G(1,z^-1,0,0,h) - 2*G(1,z^-1,1,0,h) + G(1,Jz^-1,z^-1,0,h) + G(1,Jz^-1
         ,z,0,h) - 1/6*G(1,Jz^-1,h)*Pi^2 - G(1,Jz^-1,1,0,h) + 18*G(1,z)*zeta3
          - 1/3*G(1,z)*G(z^-1,h)*Pi^2 + 1/3*G(1,z)*G(z,h)*Pi^2 + 2*G(1,z,z^-1,
         0,h) + 2*G(1,z,z,0,h) - 1/3*G(1,z,h)*Pi^2 + 2*G(1,z,-1,0,h) - 5*G(1,z
         ,0,0,h) - 2*G(1,z,1,0,h) - 10*G(1,h)*zeta3 - 2*G(1,Jz,z^-1,0,h) - 2*
         G(1,Jz,z,0,h) + 1/3*G(1,Jz,h)*Pi^2 + 2*G(1,Jz,0,0,h) + 2*G(1,Jz,1,0,h
         ) + 2*G(1,-1,z^-1,0,h) + 2*G(1,-1,z,0,h) + 4*G(1,-1,-1,0,h) - 12*G(1,
         -1,0,z)*G(z^-1,h) + 12*G(1,-1,0,z)*G(z,h) - 3*G(1,-1,0,0,h) - 2*G(1,
         -1,1,0,h) - 2*G(1,0,z^-1,0,h) + G(1,0,z)*Pi^2 - 4*G(1,0,z)*G(z^-1,
         z^-1,h) + 4*G(1,0,z)*G(z^-1,z,h) + 2*G(1,0,z)*G(Jz^-1,z^-1,h) - 2*G(1
         ,0,z)*G(Jz^-1,z,h) - 4*G(1,0,z)*G(z,z^-1,h) + 4*G(1,0,z)*G(z,z,h) + 2
         *G(1,0,z)*G(1,z^-1,h) - 2*G(1,0,z)*G(1,z,h) - 2*G(1,0,z,0,h) - 1/6*G(
         1,0,h)*Pi^2 + 36*G(1,0,-1,0,z) - 6*G(1,0,-1,0,h) + 2*G(1,0,0,z)*G(
         z^-1,h) + 6*G(1,0,0,z)*G(Jz^-1,h) - 14*G(1,0,0,z)*G(z,h) + 6*G(1,0,0,
         z)*G(1,h) - 18*G(1,0,0,0,z) + 6*G(1,0,0,0,h) + 12*G(1,0,1,0,z) + 2*G(
         1,0,1,0,h) - G(1,1,z^-1,0,h) - G(1,1,z,0,h) - 2*G(1,1,-1,0,h) - 4*G(1
         ,1,0,z)*G(z^-1,h) + 4*G(1,1,0,z)*G(z,h) - 12*G(1,1,0,0,z) + 3*G(1,1,0
         ,0,h) + G(1,1,1,0,h) - 10*G(Cm,z)*zeta3 + 1/6*G(Cm,z)*G(z^-1,h)*Pi^2
          + 1/6*G(Cm,z)*G(z,h)*Pi^2 - 1/6*G(Cm,z)*G(-1,h)*Pi^2 - 1/6*G(Cm,z)*
         G(1,h)*Pi^2 - 1/2*G(Cm,0,z)*Pi^2 - 18*G(Cm,0,-1,0,z) + 3*G(Cm,0,0,z)*
         G(z^-1,h) + 3*G(Cm,0,0,z)*G(z,h) - 3*G(Cm,0,0,z)*G(-1,h) - 3*G(Cm,0,0
         ,z)*G(1,h) + 9*G(Cm,0,0,0,z) - 6*G(Cm,0,1,0,z) + 6*G(Cm,1,0,0,z) - 10
         *G(Cp,z)*zeta3 + 1/6*G(Cp,z)*G(z^-1,h)*Pi^2 + 1/6*G(Cp,z)*G(z,h)*Pi^2
          - 1/6*G(Cp,z)*G(-1,h)*Pi^2 - 1/6*G(Cp,z)*G(1,h)*Pi^2 - 1/2*G(Cp,0,z)
         *Pi^2 - 18*G(Cp,0,-1,0,z) + 3*G(Cp,0,0,z)*G(z^-1,h) + 3*G(Cp,0,0,z)*
         G(z,h) - 3*G(Cp,0,0,z)*G(-1,h) - 3*G(Cp,0,0,z)*G(1,h) + 9*G(Cp,0,0,0,
         z) - 6*G(Cp,0,1,0,z) + 6*G(Cp,1,0,0,z) );

id M19 =  + eps^3 * ( G(0,0,h)*G(0,z) - 3*G(0,0,0,z) )

       + eps^4 * (  - 2*G(-1,0,z)*G(0,0,h) + 6*G(-1,0,0,0,z) - 1/6*G(0,h)*G(0,
         z)*Pi^2 - 2*G(0,-1,0,h)*G(0,z) + 8*G(0,-1,0,0,z) - 1/6*G(0,0,h)*Pi^2
          + G(0,0,h)*G(0,0,z) + 1/2*G(0,0,z)*Pi^2 + 6*G(0,0,-1,0,z) + G(0,0,0,
         h)*G(0,z) - 10*G(0,0,0,0,z) );

id M20 =  + eps^3 * ( G(0,0,z)*G(0,h) - 3*G(0,0,0,h) )

       + eps^4 * (  - 2*G(-1,0,h)*G(0,0,z) + 6*G(-1,0,0,0,h) - 1/6*G(0,h)*G(0,
         z)*Pi^2 - 2*G(0,-1,0,z)*G(0,h) + 8*G(0,-1,0,0,h) + 1/2*G(0,0,h)*Pi^2
          + G(0,0,h)*G(0,0,z) - 1/6*G(0,0,z)*Pi^2 + 6*G(0,0,-1,0,h) + G(0,0,0,
         z)*G(0,h) - 10*G(0,0,0,0,h) );

id M21 =  + eps^4 * ( 1/36*Pi^4 + G(z^-1,Jz^-1,z^-1,0,h) - 1/6*G(z^-1,Jz^-1,h)
         *Pi^2 + G(z^-1,Jz^-1,z,0,h) - G(z^-1,Jz^-1,1,0,h) - 2*G(z^-1,h)*zeta3
          - G(z^-1,Jz,z^-1,0,h) + 1/6*G(z^-1,Jz,h)*Pi^2 - G(z^-1,Jz,z,0,h) + 
         G(z^-1,Jz,0,0,h) + G(z^-1,Jz,1,0,h) + 2*G(z^-1,0,z^-1,0,h) - 1/3*G(
         z^-1,0,h)*Pi^2 + 2*G(z^-1,0,z,0,h) - G(z^-1,0,0,0,h) - 2*G(z^-1,0,1,0
         ,h) - G(z^-1,1,0,0,h) + G(z,Jz^-1,z^-1,0,h) - 1/6*G(z,Jz^-1,h)*Pi^2
          + G(z,Jz^-1,z,0,h) - G(z,Jz^-1,1,0,h) - 2*G(z,h)*zeta3 - G(z,Jz,z^-1
         ,0,h) + 1/6*G(z,Jz,h)*Pi^2 - G(z,Jz,z,0,h) + G(z,Jz,0,0,h) + G(z,Jz,1
         ,0,h) + 2*G(z,0,z^-1,0,h) - 1/3*G(z,0,h)*Pi^2 + 2*G(z,0,z,0,h) - G(z,
         0,0,0,h) - 2*G(z,0,1,0,h) - G(z,1,0,0,h) + G(0,z)*G(z^-1,Jz^-1,z^-1,h
         ) - G(0,z)*G(z^-1,Jz^-1,z,h) + 1/6*G(0,z)*G(z^-1,h)*Pi^2 - G(0,z)*G(
         z^-1,Jz,z^-1,h) + G(0,z)*G(z^-1,Jz,z,h) + 2*G(0,z)*G(z^-1,0,z^-1,h)
          - 2*G(0,z)*G(z^-1,0,z,h) + G(0,z)*G(z,Jz^-1,z^-1,h) - G(0,z)*G(z,
         Jz^-1,z,h) + 1/6*G(0,z)*G(z,h)*Pi^2 - G(0,z)*G(z,Jz,z^-1,h) + G(0,z)*
         G(z,Jz,z,h) + 2*G(0,z)*G(z,0,z^-1,h) - 2*G(0,z)*G(z,0,z,h) + G(0,z)*
         G(0,Jz,z^-1,h) - G(0,z)*G(0,Jz,z,h) - G(0,z)*G(1,Jz^-1,z^-1,h) + G(0,
         z)*G(1,Jz^-1,z,h) - 1/6*G(0,z)*G(1,h)*Pi^2 + G(0,z)*G(1,Jz,z^-1,h) - 
         G(0,z)*G(1,Jz,z,h) - 2*G(0,z)*G(1,0,z^-1,h) + 2*G(0,z)*G(1,0,z,h) + 
         G(0,Jz,z^-1,0,h) - 1/6*G(0,Jz,h)*Pi^2 + G(0,Jz,z,0,h) - G(0,Jz,0,0,h)
          - G(0,Jz,1,0,h) - G(0,0,z^-1,h)*G(0,z) - G(0,0,z^-1,0,h) + 1/6*G(0,0
         ,h)*Pi^2 - 3*G(0,0,z)*G(z^-1,Jz^-1,h) - G(0,0,z)*G(z^-1,Jz,h) - 3*G(0
         ,0,z)*G(z,Jz^-1,h) - G(0,0,z)*G(z,Jz,h) + G(0,0,z)*G(0,Jz,h) + G(0,0,
         z)*G(0,1,h) + 3*G(0,0,z)*G(1,Jz^-1,h) + G(0,0,z)*G(1,Jz,h) + G(0,0,z,
         h)*G(0,z) - G(0,0,z,0,h) + G(0,0,0,z)*G(z^-1,h) + G(0,0,0,z)*G(z,h)
          + G(0,0,0,z)*G(1,h) + G(0,0,1,0,h) - G(0,1,z^-1,h)*G(0,z) - G(0,1,
         z^-1,0,h) + 1/6*G(0,1,h)*Pi^2 + G(0,1,z,h)*G(0,z) - G(0,1,z,0,h) - G(
         0,1,0,0,h) + G(0,1,1,0,h) - G(1,Jz^-1,z^-1,0,h) + 1/6*G(1,Jz^-1,h)*
         Pi^2 - G(1,Jz^-1,z,0,h) + G(1,Jz^-1,1,0,h) + 2*G(1,h)*zeta3 + G(1,Jz,
         z^-1,0,h) - 1/6*G(1,Jz,h)*Pi^2 + G(1,Jz,z,0,h) - G(1,Jz,0,0,h) - G(1,
         Jz,1,0,h) - 2*G(1,0,z^-1,0,h) + 1/3*G(1,0,h)*Pi^2 - 2*G(1,0,z,0,h) + 
         4*G(1,0,0,z)*G(z^-1,h) + 4*G(1,0,0,z)*G(z,h) - 8*G(1,0,0,z)*G(1,h) - 
         G(1,0,0,0,h) + 2*G(1,0,1,0,h) + 5*G(1,1,0,0,h) - 1/6*G(Cm,z)*G(z^-1,h
         )*Pi^2 - 1/6*G(Cm,z)*G(z,h)*Pi^2 + 1/6*G(Cm,z)*G(1,h)*Pi^2 - 3*G(Cm,0
         ,0,z)*G(z^-1,h) - 3*G(Cm,0,0,z)*G(z,h) + 3*G(Cm,0,0,z)*G(1,h) - 1/6*
         G(Cp,z)*G(z^-1,h)*Pi^2 - 1/6*G(Cp,z)*G(z,h)*Pi^2 + 1/6*G(Cp,z)*G(1,h)
         *Pi^2 - 3*G(Cp,0,0,z)*G(z^-1,h) - 3*G(Cp,0,0,z)*G(z,h) + 3*G(Cp,0,0,z
         )*G(1,h) );

id M22 =  + eps^3 * (  - 2*zeta3 + G(Jz^-1,z^-1,0,h) - 1/6*G(Jz^-1,h)*Pi^2 + 
         G(Jz^-1,z,0,h) - G(Jz^-1,1,0,h) + G(Jz,z^-1,0,h) - 1/6*G(Jz,h)*Pi^2
          + G(Jz,z,0,h) - G(Jz,0,0,h) - G(Jz,1,0,h) + 1/6*G(0,z)*Pi^2 + G(0,z)
         *G(Jz^-1,z^-1,h) - G(0,z)*G(Jz^-1,z,h) + G(0,z)*G(Jz,z^-1,h) - G(0,z)
         *G(Jz,z,h) - 2*G(0,z)*G(1,z^-1,h) + 2*G(0,z)*G(1,z,h) - 3*G(0,0,z)*G(
         Jz^-1,h) + G(0,0,z)*G(Jz,h) + 2*G(0,0,z)*G(1,h) - 3*G(0,0,0,h) + 3*G(
         0,0,0,z) - 2*G(1,z^-1,0,h) + 1/3*G(1,h)*Pi^2 - 2*G(1,z,0,h) + G(1,0,0
         ,h) + 2*G(1,1,0,h) - 1/6*G(Cm,z)*Pi^2 - 3*G(Cm,0,0,z) - 1/6*G(Cp,z)*
         Pi^2 - 3*G(Cp,0,0,z) )

       + eps^4 * ( 19/360*Pi^4 - 2*G(Jz^-1,z^-1,z^-1,0,h) - 2*G(Jz^-1,z^-1,z,0
         ,h) - 2*G(Jz^-1,z^-1,-1,0,h) + G(Jz^-1,z^-1,0,0,h) + 2*G(Jz^-1,z^-1,1
         ,0,h) + 10*G(Jz^-1,h)*zeta3 - 2*G(Jz^-1,z,z^-1,0,h) + 1/3*G(Jz^-1,z,h
         )*Pi^2 - 2*G(Jz^-1,z,z,0,h) - 2*G(Jz^-1,z,-1,0,h) + G(Jz^-1,z,0,0,h)
          + 2*G(Jz^-1,z,1,0,h) + G(Jz^-1,Jz,z^-1,0,h) - 1/6*G(Jz^-1,Jz,h)*Pi^2
          + G(Jz^-1,Jz,z,0,h) - G(Jz^-1,Jz,0,0,h) - G(Jz^-1,Jz,1,0,h) - 2*G(
         Jz^-1,-1,z^-1,0,h) + 1/3*G(Jz^-1,-1,h)*Pi^2 - 2*G(Jz^-1,-1,z,0,h) + 
         G(Jz^-1,-1,0,0,h) + 2*G(Jz^-1,-1,1,0,h) + G(Jz^-1,1,z^-1,0,h) + G(
         Jz^-1,1,z,0,h) + 2*G(Jz^-1,1,-1,0,h) - G(Jz^-1,1,1,0,h) - 2*G(Jz,z^-1
         ,z^-1,0,h) - 2*G(Jz,z^-1,z,0,h) - 2*G(Jz,z^-1,-1,0,h) + 3*G(Jz,z^-1,0
         ,0,h) + 2*G(Jz,z^-1,1,0,h) + G(Jz,Jz^-1,z^-1,0,h) - 1/6*G(Jz,Jz^-1,h)
         *Pi^2 + G(Jz,Jz^-1,z,0,h) - G(Jz,Jz^-1,1,0,h) - 3*G(Jz,h)*zeta3 - 2*
         G(Jz,z,z^-1,0,h) + 1/3*G(Jz,z,h)*Pi^2 - 2*G(Jz,z,z,0,h) - 2*G(Jz,z,-1
         ,0,h) + 3*G(Jz,z,0,0,h) + 2*G(Jz,z,1,0,h) - 2*G(Jz,-1,z^-1,0,h) + 1/3
         *G(Jz,-1,h)*Pi^2 - 2*G(Jz,-1,z,0,h) + G(Jz,-1,0,0,h) + 2*G(Jz,-1,1,0,
         h) + 4*G(Jz,0,z^-1,0,h) - 1/2*G(Jz,0,h)*Pi^2 + 4*G(Jz,0,z,0,h) + 2*G(
         Jz,0,-1,0,h) - 4*G(Jz,0,0,0,h) - 4*G(Jz,0,1,0,h) + G(Jz,1,z^-1,0,h)
          + G(Jz,1,z,0,h) + 2*G(Jz,1,-1,0,h) - 3*G(Jz,1,0,0,h) - G(Jz,1,1,0,h)
          - 2*G(-1,Jz^-1,z^-1,h)*G(0,z) - 2*G(-1,Jz^-1,z^-1,0,h) + 1/3*G(-1,
         Jz^-1,h)*Pi^2 + 6*G(-1,Jz^-1,h)*G(0,0,z) + 2*G(-1,Jz^-1,z,h)*G(0,z)
          - 2*G(-1,Jz^-1,z,0,h) + 2*G(-1,Jz^-1,1,0,h) + 4*G(-1,h)*zeta3 - 1/3*
         G(-1,h)*G(0,z)*Pi^2 - 6*G(-1,h)*G(0,0,0,z) - 2*G(-1,Jz,z^-1,h)*G(0,z)
          - 2*G(-1,Jz,z^-1,0,h) + 1/3*G(-1,Jz,h)*Pi^2 - 2*G(-1,Jz,h)*G(0,0,z)
          + 2*G(-1,Jz,z,h)*G(0,z) - 2*G(-1,Jz,z,0,h) + 2*G(-1,Jz,0,0,h) + 2*G(
         -1,Jz,1,0,h) - 6*G(-1,0,z)*G(Jz^-1,z^-1,h) + 6*G(-1,0,z)*G(Jz^-1,z,h)
          - 6*G(-1,0,z)*G(Jz,z^-1,h) + 6*G(-1,0,z)*G(Jz,z,h) + 12*G(-1,0,z)*G(
         1,z^-1,h) - 12*G(-1,0,z)*G(1,z,h) + 6*G(-1,0,0,0,h) + 4*G(-1,1,z^-1,h
         )*G(0,z) + 4*G(-1,1,z^-1,0,h) - 2/3*G(-1,1,h)*Pi^2 - 4*G(-1,1,h)*G(0,
         0,z) - 4*G(-1,1,z,h)*G(0,z) + 4*G(-1,1,z,0,h) - 2*G(-1,1,0,0,h) - 4*
         G(-1,1,1,0,h) - 2*G(0,z^-1,0,0,h) + 11*G(0,h)*zeta3 - 10*G(0,z)*zeta3
          - 2*G(0,z)*G(Jz^-1,z^-1,z^-1,h) + 2*G(0,z)*G(Jz^-1,z^-1,z,h) + 1/2*
         G(0,z)*G(Jz^-1,h)*Pi^2 - 2*G(0,z)*G(Jz^-1,z,z^-1,h) + 2*G(0,z)*G(
         Jz^-1,z,z,h) + G(0,z)*G(Jz^-1,Jz,z^-1,h) - G(0,z)*G(Jz^-1,Jz,z,h) - 2
         *G(0,z)*G(Jz^-1,-1,z^-1,h) + 2*G(0,z)*G(Jz^-1,-1,z,h) + G(0,z)*G(
         Jz^-1,1,z^-1,h) - G(0,z)*G(Jz^-1,1,z,h) - 2*G(0,z)*G(Jz,z^-1,z^-1,h)
          + 2*G(0,z)*G(Jz,z^-1,z,h) + G(0,z)*G(Jz,Jz^-1,z^-1,h) - G(0,z)*G(Jz,
         Jz^-1,z,h) - 2*G(0,z)*G(Jz,z,z^-1,h) + 2*G(0,z)*G(Jz,z,z,h) - 2*G(0,z
         )*G(Jz,-1,z^-1,h) + 2*G(0,z)*G(Jz,-1,z,h) + 4*G(0,z)*G(Jz,0,z^-1,h)
          - 4*G(0,z)*G(Jz,0,z,h) + G(0,z)*G(Jz,1,z^-1,h) - G(0,z)*G(Jz,1,z,h)
          + 2*G(0,z)*G(0,Jz,z^-1,h) - 2*G(0,z)*G(0,Jz,z,h) + 4*G(0,z)*G(1,z^-1
         ,z^-1,h) - 4*G(0,z)*G(1,z^-1,z,h) - G(0,z)*G(1,Jz^-1,z^-1,h) + G(0,z)
         *G(1,Jz^-1,z,h) - 1/2*G(0,z)*G(1,h)*Pi^2 + 4*G(0,z)*G(1,z,z^-1,h) - 4
         *G(0,z)*G(1,z,z,h) - G(0,z)*G(1,Jz,z^-1,h) + G(0,z)*G(1,Jz,z,h) + 4*
         G(0,z)*G(1,-1,z^-1,h) - 4*G(0,z)*G(1,-1,z,h) - 4*G(0,z)*G(1,0,z^-1,h)
          + 4*G(0,z)*G(1,0,z,h) - 2*G(0,z)*G(1,1,z^-1,h) + 2*G(0,z)*G(1,1,z,h)
          - 2*G(0,z,0,0,h) + 2*G(0,Jz,z^-1,0,h) - 1/3*G(0,Jz,h)*Pi^2 + 2*G(0,
         Jz,z,0,h) - 2*G(0,Jz,0,0,h) - 2*G(0,Jz,1,0,h) + 18*G(0,-1,0,z)*G(
         Jz^-1,h) - 6*G(0,-1,0,z)*G(Jz,h) - 12*G(0,-1,0,z)*G(1,h) - 4*G(0,0,
         z^-1,h)*G(0,z) - 4*G(0,0,z^-1,0,h) + 7/6*G(0,0,h)*Pi^2 - 1/2*G(0,0,z)
         *Pi^2 + 7*G(0,0,z)*G(Jz^-1,z^-1,h) - G(0,0,z)*G(Jz^-1,z,h) + G(0,0,z)
         *G(Jz^-1,Jz,h) + 2*G(0,0,z)*G(Jz^-1,-1,h) - G(0,0,z)*G(Jz^-1,1,h) + 5
         *G(0,0,z)*G(Jz,z^-1,h) - 3*G(0,0,z)*G(Jz,Jz^-1,h) - 3*G(0,0,z)*G(Jz,z
         ,h) + 2*G(0,0,z)*G(Jz,-1,h) - G(0,0,z)*G(Jz,1,h) + 2*G(0,0,z)*G(0,
         z^-1,h) + 2*G(0,0,z)*G(0,z,h) + 2*G(0,0,z)*G(0,Jz,h) + 2*G(0,0,z)*G(0
         ,1,h) - 12*G(0,0,z)*G(1,z^-1,h) + 3*G(0,0,z)*G(1,Jz^-1,h) + 4*G(0,0,z
         )*G(1,z,h) - G(0,0,z)*G(1,Jz,h) - 4*G(0,0,z)*G(1,-1,h) + 2*G(0,0,z)*
         G(1,1,h) + 4*G(0,0,z,h)*G(0,z) - 4*G(0,0,z,0,h) + 22*G(0,0,-1,0,h) - 
         18*G(0,0,-1,0,z) - 9*G(0,0,0,z)*G(Jz^-1,h) + 4*G(0,0,0,z)*G(Jz,h) + 5
         *G(0,0,0,z)*G(1,h) - 9*G(0,0,0,0,h) + 9*G(0,0,0,0,z) + 12*G(0,0,1,0,h
         ) - 6*G(0,0,1,0,z) - 2*G(0,1,z^-1,h)*G(0,z) - 2*G(0,1,z^-1,0,h) + 1/3
         *G(0,1,h)*Pi^2 + 2*G(0,1,z,h)*G(0,z) - 2*G(0,1,z,0,h) + 6*G(0,1,0,z)*
         G(Jz^-1,h) - 2*G(0,1,0,z)*G(Jz,h) - 4*G(0,1,0,z)*G(1,h) - 8*G(0,1,0,0
         ,h) + 6*G(0,1,0,0,z) + 2*G(0,1,1,0,h) + 4*G(1,z^-1,z^-1,0,h) + 4*G(1,
         z^-1,z,0,h) + 4*G(1,z^-1,-1,0,h) - 4*G(1,z^-1,0,0,h) - 4*G(1,z^-1,1,0
         ,h) - G(1,Jz^-1,z^-1,0,h) + 1/6*G(1,Jz^-1,h)*Pi^2 - G(1,Jz^-1,z,0,h)
          + G(1,Jz^-1,1,0,h) - 7*G(1,h)*zeta3 + 4*G(1,z,z^-1,0,h) - 2/3*G(1,z,
         h)*Pi^2 + 4*G(1,z,z,0,h) + 4*G(1,z,-1,0,h) - 4*G(1,z,0,0,h) - 4*G(1,z
         ,1,0,h) - G(1,Jz,z^-1,0,h) + 1/6*G(1,Jz,h)*Pi^2 - G(1,Jz,z,0,h) + G(1
         ,Jz,0,0,h) + G(1,Jz,1,0,h) + 4*G(1,-1,z^-1,0,h) - 2/3*G(1,-1,h)*Pi^2
          + 4*G(1,-1,z,0,h) - 2*G(1,-1,0,0,h) - 4*G(1,-1,1,0,h) - 4*G(1,0,z^-1
         ,0,h) + 1/2*G(1,0,h)*Pi^2 - 2*G(1,0,z)*G(Jz^-1,z^-1,h) + 2*G(1,0,z)*
         G(Jz^-1,z,h) - 2*G(1,0,z)*G(Jz,z^-1,h) + 2*G(1,0,z)*G(Jz,z,h) + 4*G(1
         ,0,z)*G(1,z^-1,h) - 4*G(1,0,z)*G(1,z,h) - 4*G(1,0,z,0,h) - 2*G(1,0,-1
         ,0,h) - 6*G(1,0,0,z)*G(Jz^-1,h) + 6*G(1,0,0,z)*G(Jz,h) + 4*G(1,0,0,0,
         h) + 4*G(1,0,1,0,h) - 2*G(1,1,z^-1,0,h) - 2*G(1,1,z,0,h) - 4*G(1,1,-1
         ,0,h) + 3*G(1,1,0,0,h) + 2*G(1,1,1,0,h) + 10*G(Cm,z)*zeta3 - 1/6*G(Cm
         ,z)*G(Jz,h)*Pi^2 + 1/3*G(Cm,z)*G(-1,h)*Pi^2 + 1/6*G(Cm,z)*G(1,h)*Pi^2
          + 1/2*G(Cm,0,z)*Pi^2 + 18*G(Cm,0,-1,0,z) - 3*G(Cm,0,0,z)*G(Jz,h) + 6
         *G(Cm,0,0,z)*G(-1,h) + 3*G(Cm,0,0,z)*G(1,h) - 9*G(Cm,0,0,0,z) + 6*G(
         Cm,0,1,0,z) - 6*G(Cm,1,0,0,z) + 10*G(Cp,z)*zeta3 - 1/6*G(Cp,z)*G(Jz,h
         )*Pi^2 + 1/3*G(Cp,z)*G(-1,h)*Pi^2 + 1/6*G(Cp,z)*G(1,h)*Pi^2 + 1/2*G(
         Cp,0,z)*Pi^2 + 18*G(Cp,0,-1,0,z) - 3*G(Cp,0,0,z)*G(Jz,h) + 6*G(Cp,0,0
         ,z)*G(-1,h) + 3*G(Cp,0,0,z)*G(1,h) - 9*G(Cp,0,0,0,z) + 6*G(Cp,0,1,0,z
         ) - 6*G(Cp,1,0,0,z) );

id M23 =  + eps^4 * (  - 1/24*Pi^4 + 3*G(z^-1,h)*zeta3 + G(z^-1,Lzm,z^-1,0,h)
          + 1/6*G(z^-1,Lzm,h)*Pi^2 - G(z^-1,Lzm,z,0,h) + 2*G(z^-1,Lzm,0,0,h)
          + G(z^-1,Lzp,z^-1,0,h) + 1/6*G(z^-1,Lzp,h)*Pi^2 - G(z^-1,Lzp,z,0,h)
          + 2*G(z^-1,Lzp,0,0,h) - G(z^-1,Kzm,z^-1,0,h) - 1/6*G(z^-1,Kzm,h)*
         Pi^2 + G(z^-1,Kzm,z,0,h) + 2*G(z^-1,Kzm,0,0,h) - G(z^-1,Kzp,z^-1,0,h)
          - 1/6*G(z^-1,Kzp,h)*Pi^2 + G(z^-1,Kzp,z,0,h) + 2*G(z^-1,Kzp,0,0,h)
          - 2*G(z^-1,0,0,0,h) - 4*G(z^-1,1,0,0,h) + 3*G(z,h)*zeta3 + G(z,Lzm,
         z^-1,0,h) + 1/6*G(z,Lzm,h)*Pi^2 - G(z,Lzm,z,0,h) + 2*G(z,Lzm,0,0,h)
          + G(z,Lzp,z^-1,0,h) + 1/6*G(z,Lzp,h)*Pi^2 - G(z,Lzp,z,0,h) + 2*G(z,
         Lzp,0,0,h) - G(z,Kzm,z^-1,0,h) - 1/6*G(z,Kzm,h)*Pi^2 + G(z,Kzm,z,0,h)
          + 2*G(z,Kzm,0,0,h) - G(z,Kzp,z^-1,0,h) - 1/6*G(z,Kzp,h)*Pi^2 + G(z,
         Kzp,z,0,h) + 2*G(z,Kzp,0,0,h) - 2*G(z,0,0,0,h) - 4*G(z,1,0,0,h) - 3*
         G(0,h)*zeta3 + 1/6*G(0,h)*G(0,z)*Pi^2 - G(0,h)*G(1,0,0,z) + 2*G(0,z)*
         zeta3 - 1/6*G(0,z)*G(z^-1,h)*Pi^2 + G(0,z)*G(z^-1,Lzm,z^-1,h) + G(0,z
         )*G(z^-1,Lzm,z,h) - G(0,z)*G(z^-1,Lzm,0,h) + G(0,z)*G(z^-1,Lzp,z^-1,h
         ) + G(0,z)*G(z^-1,Lzp,z,h) - G(0,z)*G(z^-1,Lzp,0,h) - G(0,z)*G(z^-1,
         Kzm,z^-1,h) - G(0,z)*G(z^-1,Kzm,z,h) + G(0,z)*G(z^-1,Kzm,0,h) - G(0,z
         )*G(z^-1,Kzp,z^-1,h) - G(0,z)*G(z^-1,Kzp,z,h) + G(0,z)*G(z^-1,Kzp,0,h
         ) - 1/6*G(0,z)*G(z,h)*Pi^2 + G(0,z)*G(z,Lzm,z^-1,h) + G(0,z)*G(z,Lzm,
         z,h) - G(0,z)*G(z,Lzm,0,h) + G(0,z)*G(z,Lzp,z^-1,h) + G(0,z)*G(z,Lzp,
         z,h) - G(0,z)*G(z,Lzp,0,h) - G(0,z)*G(z,Kzm,z^-1,h) - G(0,z)*G(z,Kzm,
         z,h) + G(0,z)*G(z,Kzm,0,h) - G(0,z)*G(z,Kzp,z^-1,h) - G(0,z)*G(z,Kzp,
         z,h) + G(0,z)*G(z,Kzp,0,h) - G(0,z)*G(0,Lzm,z^-1,h) - G(0,z)*G(0,Lzm,
         z,h) + G(0,z)*G(0,Lzm,0,h) - G(0,z)*G(0,Lzp,z^-1,h) - G(0,z)*G(0,Lzp,
         z,h) + G(0,z)*G(0,Lzp,0,h) + G(0,z)*G(0,Kzm,z^-1,h) + G(0,z)*G(0,Kzm,
         z,h) - G(0,z)*G(0,Kzm,0,h) + G(0,z)*G(0,Kzp,z^-1,h) + G(0,z)*G(0,Kzp,
         z,h) - G(0,z)*G(0,Kzp,0,h) - G(0,Lzm,z^-1,0,h) - 1/6*G(0,Lzm,h)*Pi^2
          + G(0,Lzm,h)*G(1,0,z) + G(0,Lzm,z,0,h) - 2*G(0,Lzm,0,0,h) - G(0,Lzp,
         z^-1,0,h) - 1/6*G(0,Lzp,h)*Pi^2 + G(0,Lzp,h)*G(1,0,z) + G(0,Lzp,z,0,h
         ) - 2*G(0,Lzp,0,0,h) + G(0,Kzm,z^-1,0,h) + 1/6*G(0,Kzm,h)*Pi^2 - G(0,
         Kzm,h)*G(1,0,z) - G(0,Kzm,z,0,h) - 2*G(0,Kzm,0,0,h) + G(0,Kzp,z^-1,0,
         h) + 1/6*G(0,Kzp,h)*Pi^2 - G(0,Kzp,h)*G(1,0,z) - G(0,Kzp,z,0,h) - 2*
         G(0,Kzp,0,0,h) - G(0,0,h)*G(0,0,z) - 1/6*G(0,0,z)*Pi^2 - G(0,0,z)*G(
         z^-1,Kzm,h) - G(0,0,z)*G(z^-1,Kzp,h) + G(0,0,z)*G(z^-1,0,h) - G(0,0,z
         )*G(z,Kzm,h) - G(0,0,z)*G(z,Kzp,h) + G(0,0,z)*G(z,0,h) + G(0,0,z)*G(0
         ,Kzm,h) + G(0,0,z)*G(0,Kzp,h) - G(0,0,0,z)*G(z^-1,h) - G(0,0,0,z)*G(z
         ,h) + G(0,0,0,z)*G(0,h) + 2*G(0,0,0,0,h) + G(0,0,1,0,z) + 1/6*G(0,1,z
         )*Pi^2 + G(0,1,0,z)*G(z^-1,h) + G(0,1,0,z)*G(z,h) - G(0,1,0,z)*G(0,h)
          + 4*G(0,1,0,0,h) + 3*G(0,1,0,0,z) - G(0,1,1,0,z) - 3*G(1,z)*zeta3 + 
         1/6*G(1,0,z)*Pi^2 - G(1,0,z)*G(z^-1,Lzm,h) - G(1,0,z)*G(z^-1,Lzp,h)
          + G(1,0,z)*G(z^-1,Kzm,h) + G(1,0,z)*G(z^-1,Kzp,h) - G(1,0,z)*G(z,Lzm
         ,h) - G(1,0,z)*G(z,Lzp,h) + G(1,0,z)*G(z,Kzm,h) + G(1,0,z)*G(z,Kzp,h)
          + G(1,0,0,z)*G(z^-1,h) + G(1,0,0,z)*G(z,h) + 3*G(1,0,0,0,z) - G(1,0,
         1,0,z) - 5*G(1,1,0,0,z) );

id M24 =  + eps^3 * ( zeta3 - G(Lzm,z^-1,0,h) - 1/6*G(Lzm,h)*Pi^2 + G(Lzm,z,0,
         h) - 2*G(Lzm,0,0,h) - G(Lzp,z^-1,0,h) - 1/6*G(Lzp,h)*Pi^2 + G(Lzp,z,0
         ,h) - 2*G(Lzp,0,0,h) - G(Kzm,z^-1,0,h) - 1/6*G(Kzm,h)*Pi^2 + G(Kzm,z,
         0,h) + 2*G(Kzm,0,0,h) - G(Kzp,z^-1,0,h) - 1/6*G(Kzp,h)*Pi^2 + G(Kzp,z
         ,0,h) + 2*G(Kzp,0,0,h) + 2*G(0,z^-1,0,h) + 1/3*G(0,h)*Pi^2 - 2*G(0,h)
         *G(1,0,z) - 1/6*G(0,z)*Pi^2 - G(0,z)*G(Lzm,z^-1,h) - G(0,z)*G(Lzm,z,h
         ) + G(0,z)*G(Lzm,0,h) - G(0,z)*G(Lzp,z^-1,h) - G(0,z)*G(Lzp,z,h) + G(
         0,z)*G(Lzp,0,h) - G(0,z)*G(Kzm,z^-1,h) - G(0,z)*G(Kzm,z,h) + G(0,z)*
         G(Kzm,0,h) - G(0,z)*G(Kzp,z^-1,h) - G(0,z)*G(Kzp,z,h) + G(0,z)*G(Kzp,
         0,h) + 2*G(0,z)*G(0,z^-1,h) + 2*G(0,z)*G(0,z,h) - 2*G(0,z,0,h) - 2*G(
         0,0,h)*G(0,z) - G(0,0,z)*G(Kzm,h) - G(0,0,z)*G(Kzp,h) + G(0,0,z)*G(0,
         h) + 3*G(0,0,0,z) + G(0,1,0,z) + 1/3*G(1,z)*Pi^2 + G(1,0,z)*G(Lzm,h)
          + G(1,0,z)*G(Lzp,h) + G(1,0,z)*G(Kzm,h) + G(1,0,z)*G(Kzp,h) + G(1,0,
         0,z) - 2*G(1,1,0,z) )

       + eps^4 * (  - 5/72*Pi^4 + 2*G(Lzm,z^-1,z^-1,0,h) + 2/3*G(Lzm,z^-1,h)*
         Pi^2 - 2*G(Lzm,z^-1,z,0,h) + 6*G(Lzm,z^-1,-1,0,h) - 3*G(Lzm,z^-1,0,0,
         h) + 2*G(Lzm,z^-1,1,0,h) + 5*G(Lzm,h)*zeta3 + 2*G(Lzm,z,z^-1,0,h) + 1/
         3*G(Lzm,z,h)*Pi^2 - 2*G(Lzm,z,z,0,h) - 6*G(Lzm,z,-1,0,h) + 5*G(Lzm,z,
         0,0,h) - 2*G(Lzm,z,1,0,h) - G(Lzm,Kzm,z^-1,0,h) - 1/6*G(Lzm,Kzm,h)*
         Pi^2 + G(Lzm,Kzm,z,0,h) + 2*G(Lzm,Kzm,0,0,h) - G(Lzm,Kzp,z^-1,0,h) - 
         1/6*G(Lzm,Kzp,h)*Pi^2 + G(Lzm,Kzp,z,0,h) + 2*G(Lzm,Kzp,0,0,h) - G(Lzm
         ,0,z^-1,0,h) + G(Lzm,0,z,0,h) + 12*G(Lzm,0,-1,0,h) - 8*G(Lzm,0,0,0,h)
          + 4*G(Lzm,0,1,0,h) - 6*G(Lzm,1,0,0,h) + 2*G(Lzp,z^-1,z^-1,0,h) + 2/3
         *G(Lzp,z^-1,h)*Pi^2 - 2*G(Lzp,z^-1,z,0,h) + 6*G(Lzp,z^-1,-1,0,h) - 3*
         G(Lzp,z^-1,0,0,h) + 2*G(Lzp,z^-1,1,0,h) + 5*G(Lzp,h)*zeta3 + 2*G(Lzp,
         z,z^-1,0,h) + 1/3*G(Lzp,z,h)*Pi^2 - 2*G(Lzp,z,z,0,h) - 6*G(Lzp,z,-1,0
         ,h) + 5*G(Lzp,z,0,0,h) - 2*G(Lzp,z,1,0,h) - G(Lzp,Kzm,z^-1,0,h) - 1/6
         *G(Lzp,Kzm,h)*Pi^2 + G(Lzp,Kzm,z,0,h) + 2*G(Lzp,Kzm,0,0,h) - G(Lzp,
         Kzp,z^-1,0,h) - 1/6*G(Lzp,Kzp,h)*Pi^2 + G(Lzp,Kzp,z,0,h) + 2*G(Lzp,
         Kzp,0,0,h) - G(Lzp,0,z^-1,0,h) + G(Lzp,0,z,0,h) + 12*G(Lzp,0,-1,0,h)
          - 8*G(Lzp,0,0,0,h) + 4*G(Lzp,0,1,0,h) - 6*G(Lzp,1,0,0,h) + 2*G(Kzm,
         z^-1,z^-1,0,h) + 2/3*G(Kzm,z^-1,h)*Pi^2 - 2*G(Kzm,z^-1,z,0,h) + 6*G(
         Kzm,z^-1,-1,0,h) - 5*G(Kzm,z^-1,0,0,h) + 2*G(Kzm,z^-1,1,0,h) - 9*G(
         Kzm,h)*zeta3 + 2*G(Kzm,z,z^-1,0,h) + 1/3*G(Kzm,z,h)*Pi^2 - 2*G(Kzm,z,
         z,0,h) - 6*G(Kzm,z,-1,0,h) + 3*G(Kzm,z,0,0,h) - 2*G(Kzm,z,1,0,h) - G(
         Kzm,Lzm,z^-1,0,h) - 1/6*G(Kzm,Lzm,h)*Pi^2 + G(Kzm,Lzm,z,0,h) - 2*G(
         Kzm,Lzm,0,0,h) - G(Kzm,Lzp,z^-1,0,h) - 1/6*G(Kzm,Lzp,h)*Pi^2 + G(Kzm,
         Lzp,z,0,h) - 2*G(Kzm,Lzp,0,0,h) - G(Kzm,0,z^-1,0,h) - 2/3*G(Kzm,0,h)*
         Pi^2 + G(Kzm,0,z,0,h) - 12*G(Kzm,0,-1,0,h) + 8*G(Kzm,0,0,0,h) - 4*G(
         Kzm,0,1,0,h) + 6*G(Kzm,1,0,0,h) + 2*G(Kzp,z^-1,z^-1,0,h) + 2/3*G(Kzp,
         z^-1,h)*Pi^2 - 2*G(Kzp,z^-1,z,0,h) + 6*G(Kzp,z^-1,-1,0,h) - 5*G(Kzp,
         z^-1,0,0,h) + 2*G(Kzp,z^-1,1,0,h) - 9*G(Kzp,h)*zeta3 + 2*G(Kzp,z,z^-1
         ,0,h) + 1/3*G(Kzp,z,h)*Pi^2 - 2*G(Kzp,z,z,0,h) - 6*G(Kzp,z,-1,0,h) + 
         3*G(Kzp,z,0,0,h) - 2*G(Kzp,z,1,0,h) - G(Kzp,Lzm,z^-1,0,h) - 1/6*G(Kzp
         ,Lzm,h)*Pi^2 + G(Kzp,Lzm,z,0,h) - 2*G(Kzp,Lzm,0,0,h) - G(Kzp,Lzp,z^-1
         ,0,h) - 1/6*G(Kzp,Lzp,h)*Pi^2 + G(Kzp,Lzp,z,0,h) - 2*G(Kzp,Lzp,0,0,h)
          - G(Kzp,0,z^-1,0,h) - 2/3*G(Kzp,0,h)*Pi^2 + G(Kzp,0,z,0,h) - 12*G(
         Kzp,0,-1,0,h) + 8*G(Kzp,0,0,0,h) - 4*G(Kzp,0,1,0,h) + 6*G(Kzp,1,0,0,h
         ) - 2*G(-1,z)*zeta3 + 1/3*G(-1,z)*G(Lzm,h)*Pi^2 + 1/3*G(-1,z)*G(Lzp,h
         )*Pi^2 + 1/3*G(-1,z)*G(Kzm,h)*Pi^2 + 1/3*G(-1,z)*G(Kzp,h)*Pi^2 - 2/3*
         G(-1,z)*G(0,h)*Pi^2 + 1/3*G(-1,0,z)*Pi^2 + 2*G(-1,0,z)*G(Lzm,z^-1,h)
          + 2*G(-1,0,z)*G(Lzm,z,h) - 2*G(-1,0,z)*G(Lzm,0,h) + 2*G(-1,0,z)*G(
         Lzp,z^-1,h) + 2*G(-1,0,z)*G(Lzp,z,h) - 2*G(-1,0,z)*G(Lzp,0,h) + 2*G(
         -1,0,z)*G(Kzm,z^-1,h) + 2*G(-1,0,z)*G(Kzm,z,h) - 2*G(-1,0,z)*G(Kzm,0,
         h) + 2*G(-1,0,z)*G(Kzp,z^-1,h) + 2*G(-1,0,z)*G(Kzp,z,h) - 2*G(-1,0,z)
         *G(Kzp,0,h) - 4*G(-1,0,z)*G(0,z^-1,h) - 4*G(-1,0,z)*G(0,z,h) + 4*G(-1
         ,0,z)*G(0,0,h) + G(-1,0,0,z)*G(Lzm,h) + G(-1,0,0,z)*G(Lzp,h) + G(-1,0
         ,0,z)*G(Kzm,h) + G(-1,0,0,z)*G(Kzp,h) - 2*G(-1,0,0,z)*G(0,h) - 6*G(-1
         ,0,0,0,z) - 2*G(-1,0,1,0,z) - 2/3*G(-1,1,z)*Pi^2 - 2*G(-1,1,0,z)*G(
         Lzm,h) - 2*G(-1,1,0,z)*G(Lzp,h) - 2*G(-1,1,0,z)*G(Kzm,h) - 2*G(-1,1,0
         ,z)*G(Kzp,h) + 4*G(-1,1,0,z)*G(0,h) - 2*G(-1,1,0,0,z) + 4*G(-1,1,1,0,
         z) - 4*G(0,z^-1,z^-1,0,h) - 4/3*G(0,z^-1,h)*Pi^2 + 4*G(0,z^-1,h)*G(1,
         0,z) + 4*G(0,z^-1,z,0,h) - 12*G(0,z^-1,-1,0,h) + 8*G(0,z^-1,0,0,h) - 
         4*G(0,z^-1,1,0,h) + 4*G(0,h)*zeta3 + 1/3*G(0,h)*G(0,z)*Pi^2 + 2/3*G(0
         ,h)*G(1,z)*Pi^2 + 4*G(0,h)*G(1,-1,0,z) - G(0,h)*G(1,0,0,z) - 2*G(0,h)
         *G(1,1,0,z) - 8*G(0,z)*zeta3 + 2*G(0,z)*G(Lzm,z^-1,z^-1,h) + 2*G(0,z)
         *G(Lzm,z^-1,z,h) - 2*G(0,z)*G(Lzm,z^-1,0,h) - 1/2*G(0,z)*G(Lzm,h)*
         Pi^2 + 2*G(0,z)*G(Lzm,z,z^-1,h) + 2*G(0,z)*G(Lzm,z,z,h) - 2*G(0,z)*G(
         Lzm,z,0,h) - G(0,z)*G(Lzm,Kzm,z^-1,h) - G(0,z)*G(Lzm,Kzm,z,h) + G(0,z
         )*G(Lzm,Kzm,0,h) - G(0,z)*G(Lzm,Kzp,z^-1,h) - G(0,z)*G(Lzm,Kzp,z,h)
          + G(0,z)*G(Lzm,Kzp,0,h) - G(0,z)*G(Lzm,0,z^-1,h) - G(0,z)*G(Lzm,0,z,
         h) + G(0,z)*G(Lzm,0,0,h) + 2*G(0,z)*G(Lzp,z^-1,z^-1,h) + 2*G(0,z)*G(
         Lzp,z^-1,z,h) - 2*G(0,z)*G(Lzp,z^-1,0,h) - 1/2*G(0,z)*G(Lzp,h)*Pi^2
          + 2*G(0,z)*G(Lzp,z,z^-1,h) + 2*G(0,z)*G(Lzp,z,z,h) - 2*G(0,z)*G(Lzp,
         z,0,h) - G(0,z)*G(Lzp,Kzm,z^-1,h) - G(0,z)*G(Lzp,Kzm,z,h) + G(0,z)*G(
         Lzp,Kzm,0,h) - G(0,z)*G(Lzp,Kzp,z^-1,h) - G(0,z)*G(Lzp,Kzp,z,h) + G(0
         ,z)*G(Lzp,Kzp,0,h) - G(0,z)*G(Lzp,0,z^-1,h) - G(0,z)*G(Lzp,0,z,h) + 
         G(0,z)*G(Lzp,0,0,h) + 2*G(0,z)*G(Kzm,z^-1,z^-1,h) + 2*G(0,z)*G(Kzm,
         z^-1,z,h) - 2*G(0,z)*G(Kzm,z^-1,0,h) + 1/6*G(0,z)*G(Kzm,h)*Pi^2 + 2*
         G(0,z)*G(Kzm,z,z^-1,h) + 2*G(0,z)*G(Kzm,z,z,h) - 2*G(0,z)*G(Kzm,z,0,h
         ) - G(0,z)*G(Kzm,Lzm,z^-1,h) - G(0,z)*G(Kzm,Lzm,z,h) + G(0,z)*G(Kzm,
         Lzm,0,h) - G(0,z)*G(Kzm,Lzp,z^-1,h) - G(0,z)*G(Kzm,Lzp,z,h) + G(0,z)*
         G(Kzm,Lzp,0,h) - G(0,z)*G(Kzm,0,z^-1,h) - G(0,z)*G(Kzm,0,z,h) + G(0,z
         )*G(Kzm,0,0,h) + 2*G(0,z)*G(Kzp,z^-1,z^-1,h) + 2*G(0,z)*G(Kzp,z^-1,z,
         h) - 2*G(0,z)*G(Kzp,z^-1,0,h) + 1/6*G(0,z)*G(Kzp,h)*Pi^2 + 2*G(0,z)*
         G(Kzp,z,z^-1,h) + 2*G(0,z)*G(Kzp,z,z,h) - 2*G(0,z)*G(Kzp,z,0,h) - G(0
         ,z)*G(Kzp,Lzm,z^-1,h) - G(0,z)*G(Kzp,Lzm,z,h) + G(0,z)*G(Kzp,Lzm,0,h)
          - G(0,z)*G(Kzp,Lzp,z^-1,h) - G(0,z)*G(Kzp,Lzp,z,h) + G(0,z)*G(Kzp,
         Lzp,0,h) - G(0,z)*G(Kzp,0,z^-1,h) - G(0,z)*G(Kzp,0,z,h) + G(0,z)*G(
         Kzp,0,0,h) - 4*G(0,z)*G(0,z^-1,z^-1,h) - 4*G(0,z)*G(0,z^-1,z,h) + 4*
         G(0,z)*G(0,z^-1,0,h) - 4*G(0,z)*G(0,z,z^-1,h) - 4*G(0,z)*G(0,z,z,h)
          + 4*G(0,z)*G(0,z,0,h) + G(0,z)*G(0,Lzm,z^-1,h) + G(0,z)*G(0,Lzm,z,h)
          - G(0,z)*G(0,Lzm,0,h) + G(0,z)*G(0,Lzp,z^-1,h) + G(0,z)*G(0,Lzp,z,h)
          - G(0,z)*G(0,Lzp,0,h) + G(0,z)*G(0,Kzm,z^-1,h) + G(0,z)*G(0,Kzm,z,h)
          - G(0,z)*G(0,Kzm,0,h) + G(0,z)*G(0,Kzp,z^-1,h) + G(0,z)*G(0,Kzp,z,h)
          - G(0,z)*G(0,Kzp,0,h) - 4*G(0,z,z^-1,0,h) - 2/3*G(0,z,h)*Pi^2 + 4*G(
         0,z,h)*G(1,0,z) + 4*G(0,z,z,0,h) + 12*G(0,z,-1,0,h) - 8*G(0,z,0,0,h)
          + 4*G(0,z,1,0,h) + G(0,Lzm,z^-1,0,h) + 1/6*G(0,Lzm,h)*Pi^2 - G(0,Lzm
         ,h)*G(1,0,z) - G(0,Lzm,z,0,h) + 2*G(0,Lzm,0,0,h) + G(0,Lzp,z^-1,0,h)
          + 1/6*G(0,Lzp,h)*Pi^2 - G(0,Lzp,h)*G(1,0,z) - G(0,Lzp,z,0,h) + 2*G(0
         ,Lzp,0,0,h) + G(0,Kzm,z^-1,0,h) + 1/6*G(0,Kzm,h)*Pi^2 - G(0,Kzm,h)*G(
         1,0,z) - G(0,Kzm,z,0,h) - 2*G(0,Kzm,0,0,h) + G(0,Kzp,z^-1,0,h) + 1/6*
         G(0,Kzp,h)*Pi^2 - G(0,Kzp,h)*G(1,0,z) - G(0,Kzp,z,0,h) - 2*G(0,Kzp,0,
         0,h) + 1/3*G(0,-1,z)*Pi^2 + 2*G(0,-1,0,z)*G(Kzm,h) + 2*G(0,-1,0,z)*G(
         Kzp,h) - 2*G(0,-1,0,z)*G(0,h) + G(0,-1,0,0,z) - 2*G(0,-1,1,0,z) + 2*
         G(0,0,z^-1,h)*G(0,z) + 2*G(0,0,z^-1,0,h) + 2/3*G(0,0,h)*Pi^2 - G(0,0,
         h)*G(0,0,z) - 2*G(0,0,h)*G(1,0,z) - 2/3*G(0,0,z)*Pi^2 - G(0,0,z)*G(
         Lzm,z^-1,h) - G(0,0,z)*G(Lzm,z,h) - G(0,0,z)*G(Lzm,Kzm,h) - G(0,0,z)*
         G(Lzm,Kzp,h) + 2*G(0,0,z)*G(Lzm,0,h) - G(0,0,z)*G(Lzp,z^-1,h) - G(0,0
         ,z)*G(Lzp,z,h) - G(0,0,z)*G(Lzp,Kzm,h) - G(0,0,z)*G(Lzp,Kzp,h) + 2*G(
         0,0,z)*G(Lzp,0,h) + G(0,0,z)*G(Kzm,z^-1,h) + G(0,0,z)*G(Kzm,z,h) - G(
         0,0,z)*G(Kzm,0,h) + G(0,0,z)*G(Kzp,z^-1,h) + G(0,0,z)*G(Kzp,z,h) - G(
         0,0,z)*G(Kzp,0,h) + G(0,0,z)*G(0,Kzm,h) + G(0,0,z)*G(0,Kzp,h) + 2*G(0
         ,0,z,h)*G(0,z) - 2*G(0,0,z,0,h) - 22*G(0,0,-1,0,z) - 2*G(0,0,0,h)*G(0
         ,z) - G(0,0,0,z)*G(Lzm,h) - G(0,0,0,z)*G(Lzp,h) + G(0,0,0,z)*G(Kzm,h)
          + G(0,0,0,z)*G(Kzp,h) + 14*G(0,0,0,0,z) - 8*G(0,0,1,0,z) - 2*G(0,1,
         -1,0,z) + 2*G(0,1,0,z)*G(Lzm,h) + 2*G(0,1,0,z)*G(Lzp,h) - G(0,1,0,z)*
         G(Kzm,h) - G(0,1,0,z)*G(Kzp,h) - G(0,1,0,z)*G(0,h) + 12*G(0,1,0,0,z)
          - G(0,1,1,0,z) + 4*G(1,z)*zeta3 - 1/3*G(1,z)*G(Lzm,h)*Pi^2 - 1/3*G(1
         ,z)*G(Lzp,h)*Pi^2 - 1/3*G(1,z)*G(Kzm,h)*Pi^2 - 1/3*G(1,z)*G(Kzp,h)*
         Pi^2 - 2/3*G(1,-1,z)*Pi^2 - 2*G(1,-1,0,z)*G(Lzm,h) - 2*G(1,-1,0,z)*G(
         Lzp,h) - 2*G(1,-1,0,z)*G(Kzm,h) - 2*G(1,-1,0,z)*G(Kzp,h) - 2*G(1,-1,0
         ,0,z) + 4*G(1,-1,1,0,z) + 1/3*G(1,0,z)*Pi^2 - 2*G(1,0,z)*G(Lzm,z^-1,h
         ) - 2*G(1,0,z)*G(Lzm,z,h) + G(1,0,z)*G(Lzm,Kzm,h) + G(1,0,z)*G(Lzm,
         Kzp,h) + G(1,0,z)*G(Lzm,0,h) - 2*G(1,0,z)*G(Lzp,z^-1,h) - 2*G(1,0,z)*
         G(Lzp,z,h) + G(1,0,z)*G(Lzp,Kzm,h) + G(1,0,z)*G(Lzp,Kzp,h) + G(1,0,z)
         *G(Lzp,0,h) - 2*G(1,0,z)*G(Kzm,z^-1,h) - 2*G(1,0,z)*G(Kzm,z,h) + G(1,
         0,z)*G(Kzm,Lzm,h) + G(1,0,z)*G(Kzm,Lzp,h) + G(1,0,z)*G(Kzm,0,h) - 2*
         G(1,0,z)*G(Kzp,z^-1,h) - 2*G(1,0,z)*G(Kzp,z,h) + G(1,0,z)*G(Kzp,Lzm,h
         ) + G(1,0,z)*G(Kzp,Lzp,h) + G(1,0,z)*G(Kzp,0,h) - 2*G(1,0,-1,0,z) + 2
         *G(1,0,0,z)*G(Lzm,h) + 2*G(1,0,0,z)*G(Lzp,h) - G(1,0,0,z)*G(Kzm,h) - 
         G(1,0,0,z)*G(Kzp,h) - G(1,0,1,0,z) + 2/3*G(1,1,z)*Pi^2 + 4*G(1,1,-1,0
         ,z) + G(1,1,0,z)*G(Lzm,h) + G(1,1,0,z)*G(Lzp,h) + G(1,1,0,z)*G(Kzm,h)
          + G(1,1,0,z)*G(Kzp,h) - G(1,1,0,0,z) - 2*G(1,1,1,0,z) );

id M25 =  + eps^4 * (  - 53/360*Pi^4 - 2*G(Kzp,z^-1,0,0,z) + 2*G(Kzp,z^-1,0,1,
         z) + 2*G(Kzp,z^-1,1,0,z) - 3/2*G(Kzp,0,z^-1,0,z) + G(Kzp,0,z^-1,1,z)
          - 1/12*G(Kzp,0,z)*Pi^2 - 1/2*G(Kzp,0,z,0,z) + G(Kzp,0,z,1,z) - G(Kzp
         ,0,0,z^-1,z) - G(Kzp,0,0,z,z) + 9/2*G(Kzp,0,0,0,z) - 3*G(Kzp,0,0,1,z)
          + G(Kzp,0,1,z^-1,z) + G(Kzp,0,1,z,z) - 5/2*G(Kzp,0,1,0,z) + 2*G(Kzp,
         1,z^-1,0,z) + 1/6*G(Kzp,1,z)*Pi^2 + G(Kzp,1,0,z^-1,z) + G(Kzp,1,0,z,z
         ) - 2*G(Kzp,1,0,0,z) - G(Kzp,1,0,1,z) - 2*G(Kzp,1,1,0,z) - 2*G(Kzm,
         z^-1,0,0,z) + 2*G(Kzm,z^-1,0,1,z) + 2*G(Kzm,z^-1,1,0,z) - 3/2*G(Kzm,0
         ,z^-1,0,z) + G(Kzm,0,z^-1,1,z) - 1/12*G(Kzm,0,z)*Pi^2 - 1/2*G(Kzm,0,z
         ,0,z) + G(Kzm,0,z,1,z) - G(Kzm,0,0,z^-1,z) - G(Kzm,0,0,z,z) + 9/2*G(
         Kzm,0,0,0,z) - 3*G(Kzm,0,0,1,z) + G(Kzm,0,1,z^-1,z) + G(Kzm,0,1,z,z)
          - 5/2*G(Kzm,0,1,0,z) + 2*G(Kzm,1,z^-1,0,z) + 1/6*G(Kzm,1,z)*Pi^2 + 
         G(Kzm,1,0,z^-1,z) + G(Kzm,1,0,z,z) - 2*G(Kzm,1,0,0,z) - G(Kzm,1,0,1,z
         ) - 2*G(Kzm,1,1,0,z) + 2*G(Lzp,z^-1,0,0,z) - 2*G(Lzp,z^-1,0,1,z) - 2*
         G(Lzp,z^-1,1,0,z) + 3/2*G(Lzp,0,z^-1,0,z) - G(Lzp,0,z^-1,1,z) + 1/12*
         G(Lzp,0,z)*Pi^2 + 1/2*G(Lzp,0,z,0,z) - G(Lzp,0,z,1,z) + G(Lzp,0,0,
         z^-1,z) + G(Lzp,0,0,z,z) - G(Lzp,0,1,z^-1,z) - G(Lzp,0,1,z,z) - 1/2*
         G(Lzp,0,1,0,z) - 2*G(Lzp,1,z^-1,0,z) - 1/6*G(Lzp,1,z)*Pi^2 - G(Lzp,1,
         0,z^-1,z) - G(Lzp,1,0,z,z) - G(Lzp,1,0,0,z) + G(Lzp,1,0,1,z) + 2*G(
         Lzp,1,1,0,z) + 2*G(Lzm,z^-1,0,0,z) - 2*G(Lzm,z^-1,0,1,z) - 2*G(Lzm,
         z^-1,1,0,z) + 3/2*G(Lzm,0,z^-1,0,z) - G(Lzm,0,z^-1,1,z) + 1/12*G(Lzm,
         0,z)*Pi^2 + 1/2*G(Lzm,0,z,0,z) - G(Lzm,0,z,1,z) + G(Lzm,0,0,z^-1,z)
          + G(Lzm,0,0,z,z) - G(Lzm,0,1,z^-1,z) - G(Lzm,0,1,z,z) - 1/2*G(Lzm,0,
         1,0,z) - 2*G(Lzm,1,z^-1,0,z) - 1/6*G(Lzm,1,z)*Pi^2 - G(Lzm,1,0,z^-1,z
         ) - G(Lzm,1,0,z,z) - G(Lzm,1,0,0,z) + G(Lzm,1,0,1,z) + 2*G(Lzm,1,1,0,
         z) - 2*G(0,z^-1,0,0,h) + 3/2*G(0,h)*zeta3 + G(0,h)*G(Kzp,z^-1,0,z) + 
         1/12*G(0,h)*G(Kzp,z)*Pi^2 + 1/2*G(0,h)*G(Kzp,0,z^-1,z) + 1/2*G(0,h)*
         G(Kzp,0,z,z) - 3/2*G(0,h)*G(Kzp,0,0,z) - 1/2*G(0,h)*G(Kzp,1,0,z) + G(
         0,h)*G(Kzm,z^-1,0,z) + 1/12*G(0,h)*G(Kzm,z)*Pi^2 + 1/2*G(0,h)*G(Kzm,0
         ,z^-1,z) + 1/2*G(0,h)*G(Kzm,0,z,z) - 3/2*G(0,h)*G(Kzm,0,0,z) - 1/2*G(
         0,h)*G(Kzm,1,0,z) - G(0,h)*G(Lzp,z^-1,0,z) - 1/12*G(0,h)*G(Lzp,z)*
         Pi^2 - 1/2*G(0,h)*G(Lzp,0,z^-1,z) - 1/2*G(0,h)*G(Lzp,0,z,z) + 1/2*G(0
         ,h)*G(Lzp,1,0,z) - G(0,h)*G(Lzm,z^-1,0,z) - 1/12*G(0,h)*G(Lzm,z)*Pi^2
          - 1/2*G(0,h)*G(Lzm,0,z^-1,z) - 1/2*G(0,h)*G(Lzm,0,z,z) + 1/2*G(0,h)*
         G(Lzm,1,0,z) + 1/4*G(0,h)*G(0,z)*Pi^2 + 1/2*G(0,h)*G(0,Kzp,z^-1,z) + 
         1/2*G(0,h)*G(0,Kzp,z,z) + 1/2*G(0,h)*G(0,Kzm,z^-1,z) + 1/2*G(0,h)*G(0
         ,Kzm,z,z) - 1/2*G(0,h)*G(0,Lzp,z^-1,z) - 1/2*G(0,h)*G(0,Lzp,z,z) + 1/
         2*G(0,h)*G(0,Lzp,0,z) - 1/2*G(0,h)*G(0,Lzm,z^-1,z) - 1/2*G(0,h)*G(0,
         Lzm,z,z) + 1/2*G(0,h)*G(0,Lzm,0,z) - 1/2*G(0,h)*G(1,Kzp,0,z) - 1/2*G(
         0,h)*G(1,Kzm,0,z) + 1/2*G(0,h)*G(1,Lzp,0,z) + 1/2*G(0,h)*G(1,Lzm,0,z)
          - 1/2*G(0,h)*G(1,0,Kzp,z) - 1/2*G(0,h)*G(1,0,Kzm,z) + 1/2*G(0,h)*G(1
         ,0,Lzp,z) + 1/2*G(0,h)*G(1,0,Lzm,z) + 5/2*G(0,h)*G(1,0,0,z) + 1/2*G(0
         ,z)*zeta3 - 2*G(0,z)*G(0,z^-1,0,h) + 2*G(0,z)*G(0,z,0,h) + G(0,z)*G(0
         ,Jz,z^-1,h) - G(0,z)*G(0,Jz,z,h) - G(0,z)*G(0,Kzp,z^-1,h) - G(0,z)*G(
         0,Kzp,z,h) + G(0,z)*G(0,Kzp,0,h) - G(0,z)*G(0,Kzm,z^-1,h) - G(0,z)*G(
         0,Kzm,z,h) + G(0,z)*G(0,Kzm,0,h) + G(0,z)*G(0,Lzp,z^-1,h) + G(0,z)*G(
         0,Lzp,z,h) - G(0,z)*G(0,Lzp,0,h) + G(0,z)*G(0,Lzm,z^-1,h) + G(0,z)*G(
         0,Lzm,z,h) - G(0,z)*G(0,Lzm,0,h) + 4*G(0,z)*G(1,z^-1,0,h) + G(0,z)*G(
         1,Jz^-1,z^-1,h) - G(0,z)*G(1,Jz^-1,z,h) - 1/3*G(0,z)*G(1,h)*Pi^2 - 4*
         G(0,z)*G(1,z,0,h) - G(0,z)*G(1,Jz,z^-1,h) + G(0,z)*G(1,Jz,z,h) + 2*G(
         0,z)*G(1,Kzp,z^-1,h) + 2*G(0,z)*G(1,Kzp,z,h) - 2*G(0,z)*G(1,Kzp,0,h)
          + 2*G(0,z)*G(1,Kzm,z^-1,h) + 2*G(0,z)*G(1,Kzm,z,h) - 2*G(0,z)*G(1,
         Kzm,0,h) - 2*G(0,z)*G(1,Lzp,z^-1,h) - 2*G(0,z)*G(1,Lzp,z,h) + 2*G(0,z
         )*G(1,Lzp,0,h) - 2*G(0,z)*G(1,Lzm,z^-1,h) - 2*G(0,z)*G(1,Lzm,z,h) + 2
         *G(0,z)*G(1,Lzm,0,h) - 2*G(0,z)*G(1,0,z^-1,h) + 2*G(0,z)*G(1,0,z,h)
          - 2*G(0,z,0,0,h) + G(0,Jz,z^-1,0,h) - 1/6*G(0,Jz,h)*Pi^2 + G(0,Jz,z,
         0,h) - G(0,Jz,0,0,h) - G(0,Jz,1,0,h) - G(0,Kzp,z^-1,z)*G(1,h) - G(0,
         Kzp,z^-1,0,h) + 1/2*G(0,Kzp,z^-1,0,z) + G(0,Kzp,z^-1,1,z) - 1/6*G(0,
         Kzp,h)*Pi^2 + G(0,Kzp,h)*G(1,0,z) + 1/12*G(0,Kzp,z)*Pi^2 - G(0,Kzp,z,
         z)*G(1,h) + G(0,Kzp,z,0,h) - 1/2*G(0,Kzp,z,0,z) + G(0,Kzp,z,1,z) + 2*
         G(0,Kzp,0,0,h) - 3/2*G(0,Kzp,0,0,z) + G(0,Kzp,1,z^-1,z) + G(0,Kzp,1,z
         ,z) - 1/2*G(0,Kzp,1,0,z) - G(0,Kzm,z^-1,z)*G(1,h) - G(0,Kzm,z^-1,0,h)
          + 1/2*G(0,Kzm,z^-1,0,z) + G(0,Kzm,z^-1,1,z) - 1/6*G(0,Kzm,h)*Pi^2 + 
         G(0,Kzm,h)*G(1,0,z) + 1/12*G(0,Kzm,z)*Pi^2 - G(0,Kzm,z,z)*G(1,h) + G(
         0,Kzm,z,0,h) - 1/2*G(0,Kzm,z,0,z) + G(0,Kzm,z,1,z) + 2*G(0,Kzm,0,0,h)
          - 3/2*G(0,Kzm,0,0,z) + G(0,Kzm,1,z^-1,z) + G(0,Kzm,1,z,z) - 1/2*G(0,
         Kzm,1,0,z) + G(0,Lzp,z^-1,z)*G(1,h) + G(0,Lzp,z^-1,0,h) - 1/2*G(0,Lzp
         ,z^-1,0,z) - G(0,Lzp,z^-1,1,z) + 1/6*G(0,Lzp,h)*Pi^2 - G(0,Lzp,h)*G(1
         ,0,z) - 1/12*G(0,Lzp,z)*Pi^2 + G(0,Lzp,z,z)*G(1,h) - G(0,Lzp,z,0,h)
          + 1/2*G(0,Lzp,z,0,z) - G(0,Lzp,z,1,z) - G(0,Lzp,0,z)*G(1,h) + 2*G(0,
         Lzp,0,0,h) - G(0,Lzp,0,0,z) + G(0,Lzp,0,1,z) - G(0,Lzp,1,z^-1,z) - G(
         0,Lzp,1,z,z) + 3/2*G(0,Lzp,1,0,z) + G(0,Lzm,z^-1,z)*G(1,h) + G(0,Lzm,
         z^-1,0,h) - 1/2*G(0,Lzm,z^-1,0,z) - G(0,Lzm,z^-1,1,z) + 1/6*G(0,Lzm,h
         )*Pi^2 - G(0,Lzm,h)*G(1,0,z) - 1/12*G(0,Lzm,z)*Pi^2 + G(0,Lzm,z,z)*G(
         1,h) - G(0,Lzm,z,0,h) + 1/2*G(0,Lzm,z,0,z) - G(0,Lzm,z,1,z) - G(0,Lzm
         ,0,z)*G(1,h) + 2*G(0,Lzm,0,0,h) - G(0,Lzm,0,0,z) + G(0,Lzm,0,1,z) - 
         G(0,Lzm,1,z^-1,z) - G(0,Lzm,1,z,z) + 3/2*G(0,Lzm,1,0,z) + G(0,0,z^-1,
         h)*G(0,z) + G(0,0,z^-1,0,h) - 1/6*G(0,0,h)*Pi^2 - 1/3*G(0,0,z)*Pi^2
          - 2*G(0,0,z)*G(0,z^-1,h) - 2*G(0,0,z)*G(0,z,h) + G(0,0,z)*G(0,Jz,h)
          - G(0,0,z)*G(0,Kzp,h) - G(0,0,z)*G(0,Kzm,h) + G(0,0,z)*G(0,1,h) + 4*
         G(0,0,z)*G(1,z^-1,h) - 3*G(0,0,z)*G(1,Jz^-1,h) + 4*G(0,0,z)*G(1,z,h)
          - G(0,0,z)*G(1,Jz,h) + 2*G(0,0,z)*G(1,Kzp,h) + 2*G(0,0,z)*G(1,Kzm,h)
          - 2*G(0,0,z)*G(1,0,h) - G(0,0,z,h)*G(0,z) + G(0,0,z,0,h) + G(0,0,Kzp
         ,z^-1,z) + 1/2*G(0,0,Kzp,z)*G(0,h) - G(0,0,Kzp,z)*G(1,h) + G(0,0,Kzp,
         z,z) - 1/2*G(0,0,Kzp,0,z) + G(0,0,Kzp,1,z) + G(0,0,Kzm,z^-1,z) + 1/2*
         G(0,0,Kzm,z)*G(0,h) - G(0,0,Kzm,z)*G(1,h) + G(0,0,Kzm,z,z) - 1/2*G(0,
         0,Kzm,0,z) + G(0,0,Kzm,1,z) - G(0,0,Lzp,z^-1,z) - G(0,0,Lzp,z,z) + G(
         0,0,Lzp,0,z) - G(0,0,Lzm,z^-1,z) - G(0,0,Lzm,z,z) + G(0,0,Lzm,0,z) + 
         3*G(0,0,0,z)*G(1,h) + 3/2*G(0,0,0,Kzp,z) + 3/2*G(0,0,0,Kzm,z) - 4*G(0
         ,0,0,1,z) - G(0,0,1,Kzp,z) - G(0,0,1,Kzm,z) - G(0,0,1,0,h) + G(0,0,1,
         0,z) - G(0,1,z^-1,h)*G(0,z) - G(0,1,z^-1,0,h) + 1/6*G(0,1,h)*Pi^2 + 1/
         2*G(0,1,z)*Pi^2 + G(0,1,z,h)*G(0,z) - G(0,1,z,0,h) - G(0,1,Kzp,z^-1,z
         ) - G(0,1,Kzp,z,z) - 1/2*G(0,1,Kzp,0,z) - G(0,1,Kzm,z^-1,z) - G(0,1,
         Kzm,z,z) - 1/2*G(0,1,Kzm,0,z) + G(0,1,Lzp,z^-1,z) + G(0,1,Lzp,z,z) - 
         1/2*G(0,1,Lzp,0,z) + G(0,1,Lzm,z^-1,z) + G(0,1,Lzm,z,z) - 1/2*G(0,1,
         Lzm,0,z) - 3/2*G(0,1,0,z)*G(0,h) + 3*G(0,1,0,z)*G(1,h) - 3/2*G(0,1,0,
         Kzp,z) - 3/2*G(0,1,0,Kzm,z) + 1/2*G(0,1,0,Lzp,z) + 1/2*G(0,1,0,Lzm,z)
          - G(0,1,0,0,h) + 9/2*G(0,1,0,0,z) + 5*G(0,1,0,1,z) + G(0,1,1,0,h) + 
         2*G(0,1,1,0,z) - 1/6*G(0,Cm,z)*Pi^2 - 3*G(0,Cm,0,0,z) - 1/6*G(0,Cp,z)
         *Pi^2 - 3*G(0,Cp,0,0,z) + 4*G(1,z^-1,0,0,h) + G(1,Jz^-1,z^-1,0,h) - 1/
         6*G(1,Jz^-1,h)*Pi^2 + G(1,Jz^-1,z,0,h) - G(1,Jz^-1,1,0,h) - 5*G(1,h)*
         zeta3 - 2*G(1,h)*G(Kzp,z^-1,0,z) - 1/6*G(1,h)*G(Kzp,z)*Pi^2 - G(1,h)*
         G(Kzp,0,z^-1,z) - G(1,h)*G(Kzp,0,z,z) + 3*G(1,h)*G(Kzp,0,0,z) + G(1,h
         )*G(Kzp,1,0,z) - 2*G(1,h)*G(Kzm,z^-1,0,z) - 1/6*G(1,h)*G(Kzm,z)*Pi^2
          - G(1,h)*G(Kzm,0,z^-1,z) - G(1,h)*G(Kzm,0,z,z) + 3*G(1,h)*G(Kzm,0,0,
         z) + G(1,h)*G(Kzm,1,0,z) + 2*G(1,h)*G(Lzp,z^-1,0,z) + 1/6*G(1,h)*G(
         Lzp,z)*Pi^2 + G(1,h)*G(Lzp,0,z^-1,z) + G(1,h)*G(Lzp,0,z,z) - G(1,h)*
         G(Lzp,1,0,z) + 2*G(1,h)*G(Lzm,z^-1,0,z) + 1/6*G(1,h)*G(Lzm,z)*Pi^2 + 
         G(1,h)*G(Lzm,0,z^-1,z) + G(1,h)*G(Lzm,0,z,z) - G(1,h)*G(Lzm,1,0,z) + 
         G(1,h)*G(1,Kzp,0,z) + G(1,h)*G(1,Kzm,0,z) - G(1,h)*G(1,Lzp,0,z) - G(1
         ,h)*G(1,Lzm,0,z) + 7*G(1,z)*zeta3 + 4*G(1,z,0,0,h) - G(1,Jz,z^-1,0,h)
          + 1/6*G(1,Jz,h)*Pi^2 - G(1,Jz,z,0,h) + G(1,Jz,0,0,h) + G(1,Jz,1,0,h)
          + 2*G(1,Kzp,z^-1,0,h) - 2*G(1,Kzp,z^-1,0,z) + 1/3*G(1,Kzp,h)*Pi^2 - 
         1/6*G(1,Kzp,z)*Pi^2 - 2*G(1,Kzp,z,0,h) - G(1,Kzp,0,z^-1,z) - G(1,Kzp,
         0,z,z) - 4*G(1,Kzp,0,0,h) + 4*G(1,Kzp,0,0,z) - G(1,Kzp,0,1,z) + 2*G(1
         ,Kzm,z^-1,0,h) - 2*G(1,Kzm,z^-1,0,z) + 1/3*G(1,Kzm,h)*Pi^2 - 1/6*G(1,
         Kzm,z)*Pi^2 - 2*G(1,Kzm,z,0,h) - G(1,Kzm,0,z^-1,z) - G(1,Kzm,0,z,z)
          - 4*G(1,Kzm,0,0,h) + 4*G(1,Kzm,0,0,z) - G(1,Kzm,0,1,z) - 2*G(1,Lzp,
         z^-1,0,h) + 2*G(1,Lzp,z^-1,0,z) - 1/3*G(1,Lzp,h)*Pi^2 + 1/6*G(1,Lzp,z
         )*Pi^2 + 2*G(1,Lzp,z,0,h) + G(1,Lzp,0,z^-1,z) + G(1,Lzp,0,z,z) - 4*G(
         1,Lzp,0,0,h) - G(1,Lzp,0,0,z) + G(1,Lzp,0,1,z) - 2*G(1,Lzm,z^-1,0,h)
          + 2*G(1,Lzm,z^-1,0,z) - 1/3*G(1,Lzm,h)*Pi^2 + 1/6*G(1,Lzm,z)*Pi^2 + 
         2*G(1,Lzm,z,0,h) + G(1,Lzm,0,z^-1,z) + G(1,Lzm,0,z,z) - 4*G(1,Lzm,0,0
         ,h) - G(1,Lzm,0,0,z) + G(1,Lzm,0,1,z) - 2*G(1,0,z^-1,0,h) + 1/3*G(1,0
         ,h)*Pi^2 + 1/6*G(1,0,z)*Pi^2 - 2*G(1,0,z)*G(1,Kzp,h) - 2*G(1,0,z)*G(1
         ,Kzm,h) + 2*G(1,0,z)*G(1,Lzp,h) + 2*G(1,0,z)*G(1,Lzm,h) - 2*G(1,0,z,0
         ,h) - G(1,0,Kzp,z^-1,z) + G(1,0,Kzp,z)*G(1,h) - G(1,0,Kzp,z,z) - G(1,
         0,Kzp,1,z) - G(1,0,Kzm,z^-1,z) + G(1,0,Kzm,z)*G(1,h) - G(1,0,Kzm,z,z)
          - G(1,0,Kzm,1,z) + G(1,0,Lzp,z^-1,z) - G(1,0,Lzp,z)*G(1,h) + G(1,0,
         Lzp,z,z) - G(1,0,Lzp,0,z) + G(1,0,Lzp,1,z) + G(1,0,Lzm,z^-1,z) - G(1,
         0,Lzm,z)*G(1,h) + G(1,0,Lzm,z,z) - G(1,0,Lzm,0,z) + G(1,0,Lzm,1,z) - 
         5*G(1,0,0,z)*G(1,h) - 2*G(1,0,0,Kzp,z) - 2*G(1,0,0,Kzm,z) + G(1,0,0,
         Lzp,z) + G(1,0,0,Lzm,z) + 3*G(1,0,0,0,h) - 15/2*G(1,0,0,0,z) + 5*G(1,
         0,0,1,z) + G(1,0,1,Kzp,z) + G(1,0,1,Kzm,z) - G(1,0,1,Lzp,z) - G(1,0,1
         ,Lzm,z) + 2*G(1,0,1,0,h) + 2*G(1,0,1,0,z) + 2*G(1,1,Kzp,0,z) + 2*G(1,
         1,Kzm,0,z) - 2*G(1,1,Lzp,0,z) - 2*G(1,1,Lzm,0,z) + 2*G(1,1,0,Kzp,z)
          + 2*G(1,1,0,Kzm,z) - 2*G(1,1,0,Lzp,z) - 2*G(1,1,0,Lzm,z) + 3*G(1,1,0
         ,0,h) - 6*G(1,1,0,0,z) + 1/3*G(1,Cm,z)*Pi^2 + 6*G(1,Cm,0,0,z) + 1/3*
         G(1,Cp,z)*Pi^2 + 6*G(1,Cp,0,0,z) - 1/6*G(Cm,z)*G(1,h)*Pi^2 - 3*G(Cm,0
         ,0,z)*G(1,h) - 1/6*G(Cp,z)*G(1,h)*Pi^2 - 3*G(Cp,0,0,z)*G(1,h) );

id M26 =  + eps^3 * ( 4*zeta3 - G(Kzp,z^-1,0,h) + 2*G(Kzp,z^-1,0,z) - 1/6*G(
         Kzp,h)*Pi^2 + 1/6*G(Kzp,z)*Pi^2 + G(Kzp,z,0,h) + G(Kzp,0,z^-1,z) + G(
         Kzp,0,z,z) + 2*G(Kzp,0,0,h) - 3*G(Kzp,0,0,z) - G(Kzp,1,0,z) - G(Kzm,
         z^-1,0,h) + 2*G(Kzm,z^-1,0,z) - 1/6*G(Kzm,h)*Pi^2 + 1/6*G(Kzm,z)*Pi^2
          + G(Kzm,z,0,h) + G(Kzm,0,z^-1,z) + G(Kzm,0,z,z) + 2*G(Kzm,0,0,h) - 3
         *G(Kzm,0,0,z) - G(Kzm,1,0,z) - G(Lzp,z^-1,0,h) + 2*G(Lzp,z^-1,0,z) - 
         1/6*G(Lzp,h)*Pi^2 + 1/6*G(Lzp,z)*Pi^2 + G(Lzp,z,0,h) + G(Lzp,0,z^-1,z
         ) + G(Lzp,0,z,z) - 2*G(Lzp,0,0,h) - G(Lzp,1,0,z) - G(Lzm,z^-1,0,h) + 
         2*G(Lzm,z^-1,0,z) - 1/6*G(Lzm,h)*Pi^2 + 1/6*G(Lzm,z)*Pi^2 + G(Lzm,z,0
         ,h) + G(Lzm,0,z^-1,z) + G(Lzm,0,z,z) - 2*G(Lzm,0,0,h) - G(Lzm,1,0,z)
          + 2*G(0,z^-1,0,h) + 1/3*G(0,h)*Pi^2 - 2*G(0,h)*G(1,0,z) - 1/3*G(0,z)
         *Pi^2 - G(0,z)*G(Kzp,z^-1,h) - G(0,z)*G(Kzp,z,h) + G(0,z)*G(Kzp,0,h)
          - G(0,z)*G(Kzm,z^-1,h) - G(0,z)*G(Kzm,z,h) + G(0,z)*G(Kzm,0,h) - G(0
         ,z)*G(Lzp,z^-1,h) - G(0,z)*G(Lzp,z,h) + G(0,z)*G(Lzp,0,h) - G(0,z)*G(
         Lzm,z^-1,h) - G(0,z)*G(Lzm,z,h) + G(0,z)*G(Lzm,0,h) + 2*G(0,z)*G(0,
         z^-1,h) + 2*G(0,z)*G(0,z,h) - 2*G(0,z,0,h) + G(0,Kzp,z^-1,z) + G(0,
         Kzp,z,z) + G(0,Kzm,z^-1,z) + G(0,Kzm,z,z) + G(0,Lzp,z^-1,z) + G(0,Lzp
         ,z,z) - G(0,Lzp,0,z) + G(0,Lzm,z^-1,z) + G(0,Lzm,z,z) - G(0,Lzm,0,z)
          - 8*G(0,-1,0,z) - G(0,0,z)*G(Kzp,h) - G(0,0,z)*G(Kzm,h) + G(0,0,z)*
         G(0,h) + G(0,0,Kzp,z) + G(0,0,Kzm,z) - 3*G(0,0,0,z) - 6*G(0,1,0,z) - 
         G(1,Kzp,0,z) - G(1,Kzm,0,z) - G(1,Lzp,0,z) - G(1,Lzm,0,z) + G(1,0,z)*
         G(Kzp,h) + G(1,0,z)*G(Kzm,h) + G(1,0,z)*G(Lzp,h) + G(1,0,z)*G(Lzm,h)
          - G(1,0,Kzp,z) - G(1,0,Kzm,z) - G(1,0,Lzp,z) - G(1,0,Lzm,z) + 4*G(1,
         0,0,z) )

       + eps^4 * (  - 7/20*Pi^4 - 2*G(z^-1,Jz^-1,z^-1,0,h) + 1/3*G(z^-1,Jz^-1,
         h)*Pi^2 - 2*G(z^-1,Jz^-1,z,0,h) + 2*G(z^-1,Jz^-1,1,0,h) + 4*G(z^-1,h)
         *zeta3 - 2*G(z^-1,Jz,z^-1,0,h) + 1/3*G(z^-1,Jz,h)*Pi^2 - 2*G(z^-1,Jz,
         z,0,h) + 2*G(z^-1,Jz,0,0,h) + 2*G(z^-1,Jz,1,0,h) - 6*G(z^-1,0,0,0,h)
          + 4*G(z^-1,1,z^-1,0,h) - 2/3*G(z^-1,1,h)*Pi^2 + 4*G(z^-1,1,z,0,h) - 
         2*G(z^-1,1,0,0,h) - 4*G(z^-1,1,1,0,h) + 2*G(z,Jz^-1,z^-1,0,h) - 1/3*
         G(z,Jz^-1,h)*Pi^2 + 2*G(z,Jz^-1,z,0,h) - 2*G(z,Jz^-1,1,0,h) - 4*G(z,h
         )*zeta3 + 2*G(z,Jz,z^-1,0,h) - 1/3*G(z,Jz,h)*Pi^2 + 2*G(z,Jz,z,0,h)
          - 2*G(z,Jz,0,0,h) - 2*G(z,Jz,1,0,h) + 6*G(z,0,0,0,h) - 4*G(z,1,z^-1,
         0,h) + 2/3*G(z,1,h)*Pi^2 - 4*G(z,1,z,0,h) + 2*G(z,1,0,0,h) + 4*G(z,1,
         1,0,h) + 2*G(Kzp,z^-1,z^-1,0,h) - 4*G(Kzp,z^-1,z^-1,0,z) + 2/3*G(Kzp,
         z^-1,h)*Pi^2 - 2/3*G(Kzp,z^-1,z)*Pi^2 - 2*G(Kzp,z^-1,z,0,h) + 6*G(Kzp
         ,z^-1,-1,0,h) - 8*G(Kzp,z^-1,-1,0,z) - 2*G(Kzp,z^-1,0,z^-1,z) - 2*G(
         Kzp,z^-1,0,z,z) - 5*G(Kzp,z^-1,0,0,h) + 8*G(Kzp,z^-1,0,0,z) + 2*G(Kzp
         ,z^-1,1,0,h) - 9*G(Kzp,h)*zeta3 + 9*G(Kzp,z)*zeta3 + 2*G(Kzp,z,z^-1,0
         ,h) - 4*G(Kzp,z,z^-1,0,z) + 1/3*G(Kzp,z,h)*Pi^2 - 1/3*G(Kzp,z,z)*Pi^2
          - 2*G(Kzp,z,z,0,h) - 6*G(Kzp,z,-1,0,h) + 4*G(Kzp,z,-1,0,z) - 2*G(Kzp
         ,z,0,z^-1,z) - 2*G(Kzp,z,0,z,z) + 3*G(Kzp,z,0,0,h) - 2*G(Kzp,z,1,0,h)
          + 4*G(Kzp,z,1,0,z) - G(Kzp,Lzp,z^-1,0,h) + 2*G(Kzp,Lzp,z^-1,0,z) - 1/
         6*G(Kzp,Lzp,h)*Pi^2 + 1/6*G(Kzp,Lzp,z)*Pi^2 + G(Kzp,Lzp,z,0,h) + G(
         Kzp,Lzp,0,z^-1,z) + G(Kzp,Lzp,0,z,z) - 2*G(Kzp,Lzp,0,0,h) - G(Kzp,Lzp
         ,1,0,z) - G(Kzp,Lzm,z^-1,0,h) + 2*G(Kzp,Lzm,z^-1,0,z) - 1/6*G(Kzp,Lzm
         ,h)*Pi^2 + 1/6*G(Kzp,Lzm,z)*Pi^2 + G(Kzp,Lzm,z,0,h) + G(Kzp,Lzm,0,
         z^-1,z) + G(Kzp,Lzm,0,z,z) - 2*G(Kzp,Lzm,0,0,h) - G(Kzp,Lzm,1,0,z) - 
         2*G(Kzp,-1,z^-1,0,z) - 1/3*G(Kzp,-1,z)*Pi^2 - 2*G(Kzp,-1,z,0,z) - 2*
         G(Kzp,-1,0,z^-1,z) - 2*G(Kzp,-1,0,z,z) + 3*G(Kzp,-1,0,0,z) + 2*G(Kzp,
         -1,1,0,z) - 2*G(Kzp,0,z^-1,z^-1,z) - 2*G(Kzp,0,z^-1,z,z) - G(Kzp,0,
         z^-1,0,h) + 3*G(Kzp,0,z^-1,0,z) - 2/3*G(Kzp,0,h)*Pi^2 + 1/2*G(Kzp,0,z
         )*Pi^2 - 2*G(Kzp,0,z,z^-1,z) - 2*G(Kzp,0,z,z,z) + G(Kzp,0,z,0,h) + G(
         Kzp,0,z,0,z) + G(Kzp,0,Lzp,z^-1,z) + G(Kzp,0,Lzp,z,z) - G(Kzp,0,Lzp,0
         ,z) + G(Kzp,0,Lzm,z^-1,z) + G(Kzp,0,Lzm,z,z) - G(Kzp,0,Lzm,0,z) - 12*
         G(Kzp,0,-1,0,h) + 12*G(Kzp,0,-1,0,z) + G(Kzp,0,0,z^-1,z) + G(Kzp,0,0,
         z,z) + 8*G(Kzp,0,0,0,h) - 9*G(Kzp,0,0,0,z) - 4*G(Kzp,0,1,0,h) + 4*G(
         Kzp,0,1,0,z) + 2*G(Kzp,1,z^-1,0,z) + 1/3*G(Kzp,1,z)*Pi^2 + 2*G(Kzp,1,
         z,0,z) - G(Kzp,1,Lzp,0,z) - G(Kzp,1,Lzm,0,z) + 2*G(Kzp,1,-1,0,z) + 2*
         G(Kzp,1,0,z^-1,z) + 2*G(Kzp,1,0,z,z) - G(Kzp,1,0,Lzp,z) - G(Kzp,1,0,
         Lzm,z) + 6*G(Kzp,1,0,0,h) - 7*G(Kzp,1,0,0,z) - G(Kzp,1,1,0,z) + 2*G(
         Kzm,z^-1,z^-1,0,h) - 4*G(Kzm,z^-1,z^-1,0,z) + 2/3*G(Kzm,z^-1,h)*Pi^2
          - 2/3*G(Kzm,z^-1,z)*Pi^2 - 2*G(Kzm,z^-1,z,0,h) + 6*G(Kzm,z^-1,-1,0,h
         ) - 8*G(Kzm,z^-1,-1,0,z) - 2*G(Kzm,z^-1,0,z^-1,z) - 2*G(Kzm,z^-1,0,z,
         z) - 5*G(Kzm,z^-1,0,0,h) + 8*G(Kzm,z^-1,0,0,z) + 2*G(Kzm,z^-1,1,0,h)
          - 9*G(Kzm,h)*zeta3 + 9*G(Kzm,z)*zeta3 + 2*G(Kzm,z,z^-1,0,h) - 4*G(
         Kzm,z,z^-1,0,z) + 1/3*G(Kzm,z,h)*Pi^2 - 1/3*G(Kzm,z,z)*Pi^2 - 2*G(Kzm
         ,z,z,0,h) - 6*G(Kzm,z,-1,0,h) + 4*G(Kzm,z,-1,0,z) - 2*G(Kzm,z,0,z^-1,
         z) - 2*G(Kzm,z,0,z,z) + 3*G(Kzm,z,0,0,h) - 2*G(Kzm,z,1,0,h) + 4*G(Kzm
         ,z,1,0,z) - G(Kzm,Lzp,z^-1,0,h) + 2*G(Kzm,Lzp,z^-1,0,z) - 1/6*G(Kzm,
         Lzp,h)*Pi^2 + 1/6*G(Kzm,Lzp,z)*Pi^2 + G(Kzm,Lzp,z,0,h) + G(Kzm,Lzp,0,
         z^-1,z) + G(Kzm,Lzp,0,z,z) - 2*G(Kzm,Lzp,0,0,h) - G(Kzm,Lzp,1,0,z) - 
         G(Kzm,Lzm,z^-1,0,h) + 2*G(Kzm,Lzm,z^-1,0,z) - 1/6*G(Kzm,Lzm,h)*Pi^2
          + 1/6*G(Kzm,Lzm,z)*Pi^2 + G(Kzm,Lzm,z,0,h) + G(Kzm,Lzm,0,z^-1,z) + 
         G(Kzm,Lzm,0,z,z) - 2*G(Kzm,Lzm,0,0,h) - G(Kzm,Lzm,1,0,z) - 2*G(Kzm,-1
         ,z^-1,0,z) - 1/3*G(Kzm,-1,z)*Pi^2 - 2*G(Kzm,-1,z,0,z) - 2*G(Kzm,-1,0,
         z^-1,z) - 2*G(Kzm,-1,0,z,z) + 3*G(Kzm,-1,0,0,z) + 2*G(Kzm,-1,1,0,z)
          - 2*G(Kzm,0,z^-1,z^-1,z) - 2*G(Kzm,0,z^-1,z,z) - G(Kzm,0,z^-1,0,h)
          + 3*G(Kzm,0,z^-1,0,z) - 2/3*G(Kzm,0,h)*Pi^2 + 1/2*G(Kzm,0,z)*Pi^2 - 
         2*G(Kzm,0,z,z^-1,z) - 2*G(Kzm,0,z,z,z) + G(Kzm,0,z,0,h) + G(Kzm,0,z,0
         ,z) + G(Kzm,0,Lzp,z^-1,z) + G(Kzm,0,Lzp,z,z) - G(Kzm,0,Lzp,0,z) + G(
         Kzm,0,Lzm,z^-1,z) + G(Kzm,0,Lzm,z,z) - G(Kzm,0,Lzm,0,z) - 12*G(Kzm,0,
         -1,0,h) + 12*G(Kzm,0,-1,0,z) + G(Kzm,0,0,z^-1,z) + G(Kzm,0,0,z,z) + 8
         *G(Kzm,0,0,0,h) - 9*G(Kzm,0,0,0,z) - 4*G(Kzm,0,1,0,h) + 4*G(Kzm,0,1,0
         ,z) + 2*G(Kzm,1,z^-1,0,z) + 1/3*G(Kzm,1,z)*Pi^2 + 2*G(Kzm,1,z,0,z) - 
         G(Kzm,1,Lzp,0,z) - G(Kzm,1,Lzm,0,z) + 2*G(Kzm,1,-1,0,z) + 2*G(Kzm,1,0
         ,z^-1,z) + 2*G(Kzm,1,0,z,z) - G(Kzm,1,0,Lzp,z) - G(Kzm,1,0,Lzm,z) + 6
         *G(Kzm,1,0,0,h) - 7*G(Kzm,1,0,0,z) - G(Kzm,1,1,0,z) + 2*G(Lzp,z^-1,
         z^-1,0,h) - 4*G(Lzp,z^-1,z^-1,0,z) + 2/3*G(Lzp,z^-1,h)*Pi^2 - 2/3*G(
         Lzp,z^-1,z)*Pi^2 - 2*G(Lzp,z^-1,z,0,h) + 6*G(Lzp,z^-1,-1,0,h) - 8*G(
         Lzp,z^-1,-1,0,z) - 2*G(Lzp,z^-1,0,z^-1,z) - 2*G(Lzp,z^-1,0,z,z) - 3*
         G(Lzp,z^-1,0,0,h) + 8*G(Lzp,z^-1,0,0,z) + 2*G(Lzp,z^-1,1,0,h) + 5*G(
         Lzp,h)*zeta3 - 5*G(Lzp,z)*zeta3 + 2*G(Lzp,z,z^-1,0,h) - 4*G(Lzp,z,
         z^-1,0,z) + 1/3*G(Lzp,z,h)*Pi^2 - 1/3*G(Lzp,z,z)*Pi^2 - 2*G(Lzp,z,z,0
         ,h) - 6*G(Lzp,z,-1,0,h) + 4*G(Lzp,z,-1,0,z) - 2*G(Lzp,z,0,z^-1,z) - 2
         *G(Lzp,z,0,z,z) + 5*G(Lzp,z,0,0,h) - 2*G(Lzp,z,1,0,h) + 4*G(Lzp,z,1,0
         ,z) - G(Lzp,Kzp,z^-1,0,h) + 2*G(Lzp,Kzp,z^-1,0,z) - 1/6*G(Lzp,Kzp,h)*
         Pi^2 + 1/6*G(Lzp,Kzp,z)*Pi^2 + G(Lzp,Kzp,z,0,h) + G(Lzp,Kzp,0,z^-1,z)
          + G(Lzp,Kzp,0,z,z) + 2*G(Lzp,Kzp,0,0,h) - 3*G(Lzp,Kzp,0,0,z) - G(Lzp
         ,Kzp,1,0,z) - G(Lzp,Kzm,z^-1,0,h) + 2*G(Lzp,Kzm,z^-1,0,z) - 1/6*G(Lzp
         ,Kzm,h)*Pi^2 + 1/6*G(Lzp,Kzm,z)*Pi^2 + G(Lzp,Kzm,z,0,h) + G(Lzp,Kzm,0
         ,z^-1,z) + G(Lzp,Kzm,0,z,z) + 2*G(Lzp,Kzm,0,0,h) - 3*G(Lzp,Kzm,0,0,z)
          - G(Lzp,Kzm,1,0,z) - 2*G(Lzp,-1,z^-1,0,z) - 1/3*G(Lzp,-1,z)*Pi^2 - 2
         *G(Lzp,-1,z,0,z) - 2*G(Lzp,-1,0,z^-1,z) - 2*G(Lzp,-1,0,z,z) + 3*G(Lzp
         ,-1,0,0,z) + 2*G(Lzp,-1,1,0,z) - 2*G(Lzp,0,z^-1,z^-1,z) - 2*G(Lzp,0,
         z^-1,z,z) - G(Lzp,0,z^-1,0,h) + 5*G(Lzp,0,z^-1,0,z) + 1/2*G(Lzp,0,z)*
         Pi^2 - 2*G(Lzp,0,z,z^-1,z) - 2*G(Lzp,0,z,z,z) + G(Lzp,0,z,0,h) + 3*G(
         Lzp,0,z,0,z) + G(Lzp,0,Kzp,z^-1,z) + G(Lzp,0,Kzp,z,z) + G(Lzp,0,Kzm,
         z^-1,z) + G(Lzp,0,Kzm,z,z) + 12*G(Lzp,0,-1,0,h) - 10*G(Lzp,0,-1,0,z)
          + 3*G(Lzp,0,0,z^-1,z) + 3*G(Lzp,0,0,z,z) + G(Lzp,0,0,Kzp,z) + G(Lzp,
         0,0,Kzm,z) - 8*G(Lzp,0,0,0,h) + 4*G(Lzp,0,1,0,h) - 7*G(Lzp,0,1,0,z)
          + 2*G(Lzp,1,z^-1,0,z) + 1/3*G(Lzp,1,z)*Pi^2 + 2*G(Lzp,1,z,0,z) - G(
         Lzp,1,Kzp,0,z) - G(Lzp,1,Kzm,0,z) + 2*G(Lzp,1,-1,0,z) + 2*G(Lzp,1,0,
         z^-1,z) + 2*G(Lzp,1,0,z,z) - G(Lzp,1,0,Kzp,z) - G(Lzp,1,0,Kzm,z) - 6*
         G(Lzp,1,0,0,h) + 2*G(Lzp,1,0,0,z) - G(Lzp,1,1,0,z) + 2*G(Lzm,z^-1,
         z^-1,0,h) - 4*G(Lzm,z^-1,z^-1,0,z) + 2/3*G(Lzm,z^-1,h)*Pi^2 - 2/3*G(
         Lzm,z^-1,z)*Pi^2 - 2*G(Lzm,z^-1,z,0,h) + 6*G(Lzm,z^-1,-1,0,h) - 8*G(
         Lzm,z^-1,-1,0,z) - 2*G(Lzm,z^-1,0,z^-1,z) - 2*G(Lzm,z^-1,0,z,z) - 3*
         G(Lzm,z^-1,0,0,h) + 8*G(Lzm,z^-1,0,0,z) + 2*G(Lzm,z^-1,1,0,h) + 5*G(
         Lzm,h)*zeta3 - 5*G(Lzm,z)*zeta3 + 2*G(Lzm,z,z^-1,0,h) - 4*G(Lzm,z,
         z^-1,0,z) + 1/3*G(Lzm,z,h)*Pi^2 - 1/3*G(Lzm,z,z)*Pi^2 - 2*G(Lzm,z,z,0
         ,h) - 6*G(Lzm,z,-1,0,h) + 4*G(Lzm,z,-1,0,z) - 2*G(Lzm,z,0,z^-1,z) - 2
         *G(Lzm,z,0,z,z) + 5*G(Lzm,z,0,0,h) - 2*G(Lzm,z,1,0,h) + 4*G(Lzm,z,1,0
         ,z) - G(Lzm,Kzp,z^-1,0,h) + 2*G(Lzm,Kzp,z^-1,0,z) - 1/6*G(Lzm,Kzp,h)*
         Pi^2 + 1/6*G(Lzm,Kzp,z)*Pi^2 + G(Lzm,Kzp,z,0,h) + G(Lzm,Kzp,0,z^-1,z)
          + G(Lzm,Kzp,0,z,z) + 2*G(Lzm,Kzp,0,0,h) - 3*G(Lzm,Kzp,0,0,z) - G(Lzm
         ,Kzp,1,0,z) - G(Lzm,Kzm,z^-1,0,h) + 2*G(Lzm,Kzm,z^-1,0,z) - 1/6*G(Lzm
         ,Kzm,h)*Pi^2 + 1/6*G(Lzm,Kzm,z)*Pi^2 + G(Lzm,Kzm,z,0,h) + G(Lzm,Kzm,0
         ,z^-1,z) + G(Lzm,Kzm,0,z,z) + 2*G(Lzm,Kzm,0,0,h) - 3*G(Lzm,Kzm,0,0,z)
          - G(Lzm,Kzm,1,0,z) - 2*G(Lzm,-1,z^-1,0,z) - 1/3*G(Lzm,-1,z)*Pi^2 - 2
         *G(Lzm,-1,z,0,z) - 2*G(Lzm,-1,0,z^-1,z) - 2*G(Lzm,-1,0,z,z) + 3*G(Lzm
         ,-1,0,0,z) + 2*G(Lzm,-1,1,0,z) - 2*G(Lzm,0,z^-1,z^-1,z) - 2*G(Lzm,0,
         z^-1,z,z) - G(Lzm,0,z^-1,0,h) + 5*G(Lzm,0,z^-1,0,z) + 1/2*G(Lzm,0,z)*
         Pi^2 - 2*G(Lzm,0,z,z^-1,z) - 2*G(Lzm,0,z,z,z) + G(Lzm,0,z,0,h) + 3*G(
         Lzm,0,z,0,z) + G(Lzm,0,Kzp,z^-1,z) + G(Lzm,0,Kzp,z,z) + G(Lzm,0,Kzm,
         z^-1,z) + G(Lzm,0,Kzm,z,z) + 12*G(Lzm,0,-1,0,h) - 10*G(Lzm,0,-1,0,z)
          + 3*G(Lzm,0,0,z^-1,z) + 3*G(Lzm,0,0,z,z) + G(Lzm,0,0,Kzp,z) + G(Lzm,
         0,0,Kzm,z) - 8*G(Lzm,0,0,0,h) + 4*G(Lzm,0,1,0,h) - 7*G(Lzm,0,1,0,z)
          + 2*G(Lzm,1,z^-1,0,z) + 1/3*G(Lzm,1,z)*Pi^2 + 2*G(Lzm,1,z,0,z) - G(
         Lzm,1,Kzp,0,z) - G(Lzm,1,Kzm,0,z) + 2*G(Lzm,1,-1,0,z) + 2*G(Lzm,1,0,
         z^-1,z) + 2*G(Lzm,1,0,z,z) - G(Lzm,1,0,Kzp,z) - G(Lzm,1,0,Kzm,z) - 6*
         G(Lzm,1,0,0,h) + 2*G(Lzm,1,0,0,z) - G(Lzm,1,1,0,z) - 8*G(-1,z)*zeta3
          + 1/3*G(-1,z)*G(Kzp,h)*Pi^2 + 1/3*G(-1,z)*G(Kzm,h)*Pi^2 + 1/3*G(-1,z
         )*G(Lzp,h)*Pi^2 + 1/3*G(-1,z)*G(Lzm,h)*Pi^2 - 2/3*G(-1,z)*G(0,h)*Pi^2
          - 2*G(-1,Kzp,z^-1,0,z) - 1/3*G(-1,Kzp,z)*Pi^2 - 2*G(-1,Kzp,z,0,z) - 
         2*G(-1,Kzp,0,z^-1,z) - 2*G(-1,Kzp,0,z,z) + 3*G(-1,Kzp,0,0,z) + 2*G(-1
         ,Kzp,1,0,z) - 2*G(-1,Kzm,z^-1,0,z) - 1/3*G(-1,Kzm,z)*Pi^2 - 2*G(-1,
         Kzm,z,0,z) - 2*G(-1,Kzm,0,z^-1,z) - 2*G(-1,Kzm,0,z,z) + 3*G(-1,Kzm,0,
         0,z) + 2*G(-1,Kzm,1,0,z) - 2*G(-1,Lzp,z^-1,0,z) - 1/3*G(-1,Lzp,z)*
         Pi^2 - 2*G(-1,Lzp,z,0,z) - 2*G(-1,Lzp,0,z^-1,z) - 2*G(-1,Lzp,0,z,z)
          + 3*G(-1,Lzp,0,0,z) + 2*G(-1,Lzp,1,0,z) - 2*G(-1,Lzm,z^-1,0,z) - 1/3
         *G(-1,Lzm,z)*Pi^2 - 2*G(-1,Lzm,z,0,z) - 2*G(-1,Lzm,0,z^-1,z) - 2*G(-1
         ,Lzm,0,z,z) + 3*G(-1,Lzm,0,0,z) + 2*G(-1,Lzm,1,0,z) + 2/3*G(-1,0,z)*
         Pi^2 + 2*G(-1,0,z)*G(Kzp,z^-1,h) + 2*G(-1,0,z)*G(Kzp,z,h) - 2*G(-1,0,
         z)*G(Kzp,0,h) + 2*G(-1,0,z)*G(Kzm,z^-1,h) + 2*G(-1,0,z)*G(Kzm,z,h) - 
         2*G(-1,0,z)*G(Kzm,0,h) + 2*G(-1,0,z)*G(Lzp,z^-1,h) + 2*G(-1,0,z)*G(
         Lzp,z,h) - 2*G(-1,0,z)*G(Lzp,0,h) + 2*G(-1,0,z)*G(Lzm,z^-1,h) + 2*G(
         -1,0,z)*G(Lzm,z,h) - 2*G(-1,0,z)*G(Lzm,0,h) - 4*G(-1,0,z)*G(0,z^-1,h)
          - 4*G(-1,0,z)*G(0,z,h) - 2*G(-1,0,Kzp,z^-1,z) - 2*G(-1,0,Kzp,z,z) + 
         G(-1,0,Kzp,0,z) - 2*G(-1,0,Kzm,z^-1,z) - 2*G(-1,0,Kzm,z,z) + G(-1,0,
         Kzm,0,z) - 2*G(-1,0,Lzp,z^-1,z) - 2*G(-1,0,Lzp,z,z) + G(-1,0,Lzp,0,z)
          - 2*G(-1,0,Lzm,z^-1,z) - 2*G(-1,0,Lzm,z,z) + G(-1,0,Lzm,0,z) + 16*G(
         -1,0,-1,0,z) + G(-1,0,0,z)*G(Kzp,h) + G(-1,0,0,z)*G(Kzm,h) + G(-1,0,0
         ,z)*G(Lzp,h) + G(-1,0,0,z)*G(Lzm,h) - 2*G(-1,0,0,z)*G(0,h) - G(-1,0,0
         ,Kzp,z) - G(-1,0,0,Kzm,z) - G(-1,0,0,Lzp,z) - G(-1,0,0,Lzm,z) + 6*G(
         -1,0,0,0,z) + 12*G(-1,0,1,0,z) + 2*G(-1,1,Kzp,0,z) + 2*G(-1,1,Kzm,0,z
         ) + 2*G(-1,1,Lzp,0,z) + 2*G(-1,1,Lzm,0,z) - 2*G(-1,1,0,z)*G(Kzp,h) - 
         2*G(-1,1,0,z)*G(Kzm,h) - 2*G(-1,1,0,z)*G(Lzp,h) - 2*G(-1,1,0,z)*G(Lzm
         ,h) + 4*G(-1,1,0,z)*G(0,h) + 2*G(-1,1,0,Kzp,z) + 2*G(-1,1,0,Kzm,z) + 
         2*G(-1,1,0,Lzp,z) + 2*G(-1,1,0,Lzm,z) - 8*G(-1,1,0,0,z) - 4*G(0,z^-1,
         z^-1,0,h) - 4/3*G(0,z^-1,h)*Pi^2 + 4*G(0,z^-1,h)*G(1,0,z) + 4*G(0,
         z^-1,z,0,h) - 12*G(0,z^-1,-1,0,h) + 8*G(0,z^-1,0,0,h) - 4*G(0,z^-1,1,
         0,h) + 4*G(0,h)*zeta3 + 2/3*G(0,h)*G(1,z)*Pi^2 + 4*G(0,h)*G(1,-1,0,z)
          - G(0,h)*G(1,0,0,z) - 2*G(0,h)*G(1,1,0,z) + 12*G(0,z)*zeta3 - 2*G(0,
         z)*G(z^-1,Jz^-1,z^-1,h) + 2*G(0,z)*G(z^-1,Jz^-1,z,h) - 1/3*G(0,z)*G(
         z^-1,h)*Pi^2 - 2*G(0,z)*G(z^-1,Jz,z^-1,h) + 2*G(0,z)*G(z^-1,Jz,z,h)
          + 4*G(0,z)*G(z^-1,1,z^-1,h) - 4*G(0,z)*G(z^-1,1,z,h) + 2*G(0,z)*G(z,
         Jz^-1,z^-1,h) - 2*G(0,z)*G(z,Jz^-1,z,h) + 1/3*G(0,z)*G(z,h)*Pi^2 + 2*
         G(0,z)*G(z,Jz,z^-1,h) - 2*G(0,z)*G(z,Jz,z,h) - 4*G(0,z)*G(z,1,z^-1,h)
          + 4*G(0,z)*G(z,1,z,h) + 2*G(0,z)*G(Kzp,z^-1,z^-1,h) + 2*G(0,z)*G(Kzp
         ,z^-1,z,h) - 2*G(0,z)*G(Kzp,z^-1,0,h) + 1/6*G(0,z)*G(Kzp,h)*Pi^2 + 2*
         G(0,z)*G(Kzp,z,z^-1,h) + 2*G(0,z)*G(Kzp,z,z,h) - 2*G(0,z)*G(Kzp,z,0,h
         ) - G(0,z)*G(Kzp,Lzp,z^-1,h) - G(0,z)*G(Kzp,Lzp,z,h) + G(0,z)*G(Kzp,
         Lzp,0,h) - G(0,z)*G(Kzp,Lzm,z^-1,h) - G(0,z)*G(Kzp,Lzm,z,h) + G(0,z)*
         G(Kzp,Lzm,0,h) - G(0,z)*G(Kzp,0,z^-1,h) - G(0,z)*G(Kzp,0,z,h) + G(0,z
         )*G(Kzp,0,0,h) + 2*G(0,z)*G(Kzm,z^-1,z^-1,h) + 2*G(0,z)*G(Kzm,z^-1,z,
         h) - 2*G(0,z)*G(Kzm,z^-1,0,h) + 1/6*G(0,z)*G(Kzm,h)*Pi^2 + 2*G(0,z)*
         G(Kzm,z,z^-1,h) + 2*G(0,z)*G(Kzm,z,z,h) - 2*G(0,z)*G(Kzm,z,0,h) - G(0
         ,z)*G(Kzm,Lzp,z^-1,h) - G(0,z)*G(Kzm,Lzp,z,h) + G(0,z)*G(Kzm,Lzp,0,h)
          - G(0,z)*G(Kzm,Lzm,z^-1,h) - G(0,z)*G(Kzm,Lzm,z,h) + G(0,z)*G(Kzm,
         Lzm,0,h) - G(0,z)*G(Kzm,0,z^-1,h) - G(0,z)*G(Kzm,0,z,h) + G(0,z)*G(
         Kzm,0,0,h) + 2*G(0,z)*G(Lzp,z^-1,z^-1,h) + 2*G(0,z)*G(Lzp,z^-1,z,h)
          - 2*G(0,z)*G(Lzp,z^-1,0,h) - 1/2*G(0,z)*G(Lzp,h)*Pi^2 + 2*G(0,z)*G(
         Lzp,z,z^-1,h) + 2*G(0,z)*G(Lzp,z,z,h) - 2*G(0,z)*G(Lzp,z,0,h) - G(0,z
         )*G(Lzp,Kzp,z^-1,h) - G(0,z)*G(Lzp,Kzp,z,h) + G(0,z)*G(Lzp,Kzp,0,h)
          - G(0,z)*G(Lzp,Kzm,z^-1,h) - G(0,z)*G(Lzp,Kzm,z,h) + G(0,z)*G(Lzp,
         Kzm,0,h) - G(0,z)*G(Lzp,0,z^-1,h) - G(0,z)*G(Lzp,0,z,h) + G(0,z)*G(
         Lzp,0,0,h) + 2*G(0,z)*G(Lzm,z^-1,z^-1,h) + 2*G(0,z)*G(Lzm,z^-1,z,h)
          - 2*G(0,z)*G(Lzm,z^-1,0,h) - 1/2*G(0,z)*G(Lzm,h)*Pi^2 + 2*G(0,z)*G(
         Lzm,z,z^-1,h) + 2*G(0,z)*G(Lzm,z,z,h) - 2*G(0,z)*G(Lzm,z,0,h) - G(0,z
         )*G(Lzm,Kzp,z^-1,h) - G(0,z)*G(Lzm,Kzp,z,h) + G(0,z)*G(Lzm,Kzp,0,h)
          - G(0,z)*G(Lzm,Kzm,z^-1,h) - G(0,z)*G(Lzm,Kzm,z,h) + G(0,z)*G(Lzm,
         Kzm,0,h) - G(0,z)*G(Lzm,0,z^-1,h) - G(0,z)*G(Lzm,0,z,h) + G(0,z)*G(
         Lzm,0,0,h) - 4*G(0,z)*G(0,z^-1,z^-1,h) - 4*G(0,z)*G(0,z^-1,z,h) + 4*
         G(0,z)*G(0,z^-1,0,h) - 4*G(0,z)*G(0,z,z^-1,h) - 4*G(0,z)*G(0,z,z,h)
          + 4*G(0,z)*G(0,z,0,h) + G(0,z)*G(0,Kzp,z^-1,h) + G(0,z)*G(0,Kzp,z,h)
          - G(0,z)*G(0,Kzp,0,h) + G(0,z)*G(0,Kzm,z^-1,h) + G(0,z)*G(0,Kzm,z,h)
          - G(0,z)*G(0,Kzm,0,h) + G(0,z)*G(0,Lzp,z^-1,h) + G(0,z)*G(0,Lzp,z,h)
          - G(0,z)*G(0,Lzp,0,h) + G(0,z)*G(0,Lzm,z^-1,h) + G(0,z)*G(0,Lzm,z,h)
          - G(0,z)*G(0,Lzm,0,h) - 4*G(0,z,z^-1,0,h) - 2/3*G(0,z,h)*Pi^2 + 4*G(
         0,z,h)*G(1,0,z) + 4*G(0,z,z,0,h) + 12*G(0,z,-1,0,h) - 8*G(0,z,0,0,h)
          + 4*G(0,z,1,0,h) - 2*G(0,Kzp,z^-1,z^-1,z) - 2*G(0,Kzp,z^-1,z,z) + G(
         0,Kzp,z^-1,0,h) - G(0,Kzp,z^-1,0,z) + 1/6*G(0,Kzp,h)*Pi^2 - G(0,Kzp,h
         )*G(1,0,z) - 1/3*G(0,Kzp,z)*Pi^2 - 2*G(0,Kzp,z,z^-1,z) - 2*G(0,Kzp,z,
         z,z) - G(0,Kzp,z,0,h) + G(0,Kzp,z,0,z) + G(0,Kzp,Lzp,z^-1,z) + G(0,
         Kzp,Lzp,z,z) - G(0,Kzp,Lzp,0,z) + G(0,Kzp,Lzm,z^-1,z) + G(0,Kzp,Lzm,z
         ,z) - G(0,Kzp,Lzm,0,z) - 2*G(0,Kzp,-1,0,z) - G(0,Kzp,0,z^-1,z) - G(0,
         Kzp,0,z,z) - 2*G(0,Kzp,0,0,h) + 3*G(0,Kzp,0,0,z) + 2*G(0,Kzp,1,0,z)
          - 2*G(0,Kzm,z^-1,z^-1,z) - 2*G(0,Kzm,z^-1,z,z) + G(0,Kzm,z^-1,0,h)
          - G(0,Kzm,z^-1,0,z) + 1/6*G(0,Kzm,h)*Pi^2 - G(0,Kzm,h)*G(1,0,z) - 1/
         3*G(0,Kzm,z)*Pi^2 - 2*G(0,Kzm,z,z^-1,z) - 2*G(0,Kzm,z,z,z) - G(0,Kzm,
         z,0,h) + G(0,Kzm,z,0,z) + G(0,Kzm,Lzp,z^-1,z) + G(0,Kzm,Lzp,z,z) - G(
         0,Kzm,Lzp,0,z) + G(0,Kzm,Lzm,z^-1,z) + G(0,Kzm,Lzm,z,z) - G(0,Kzm,Lzm
         ,0,z) - 2*G(0,Kzm,-1,0,z) - G(0,Kzm,0,z^-1,z) - G(0,Kzm,0,z,z) - 2*G(
         0,Kzm,0,0,h) + 3*G(0,Kzm,0,0,z) + 2*G(0,Kzm,1,0,z) - 2*G(0,Lzp,z^-1,
         z^-1,z) - 2*G(0,Lzp,z^-1,z,z) + G(0,Lzp,z^-1,0,h) + G(0,Lzp,z^-1,0,z)
          + 1/6*G(0,Lzp,h)*Pi^2 - G(0,Lzp,h)*G(1,0,z) + 1/3*G(0,Lzp,z)*Pi^2 - 
         2*G(0,Lzp,z,z^-1,z) - 2*G(0,Lzp,z,z,z) - G(0,Lzp,z,0,h) + 3*G(0,Lzp,z
         ,0,z) + G(0,Lzp,Kzp,z^-1,z) + G(0,Lzp,Kzp,z,z) + G(0,Lzp,Kzm,z^-1,z)
          + G(0,Lzp,Kzm,z,z) + G(0,Lzp,0,z^-1,z) + G(0,Lzp,0,z,z) + G(0,Lzp,0,
         Kzp,z) + G(0,Lzp,0,Kzm,z) + 2*G(0,Lzp,0,0,h) - 4*G(0,Lzp,0,0,z) - G(0
         ,Lzp,1,0,z) - 2*G(0,Lzm,z^-1,z^-1,z) - 2*G(0,Lzm,z^-1,z,z) + G(0,Lzm,
         z^-1,0,h) + G(0,Lzm,z^-1,0,z) + 1/6*G(0,Lzm,h)*Pi^2 - G(0,Lzm,h)*G(1,
         0,z) + 1/3*G(0,Lzm,z)*Pi^2 - 2*G(0,Lzm,z,z^-1,z) - 2*G(0,Lzm,z,z,z)
          - G(0,Lzm,z,0,h) + 3*G(0,Lzm,z,0,z) + G(0,Lzm,Kzp,z^-1,z) + G(0,Lzm,
         Kzp,z,z) + G(0,Lzm,Kzm,z^-1,z) + G(0,Lzm,Kzm,z,z) + G(0,Lzm,0,z^-1,z)
          + G(0,Lzm,0,z,z) + G(0,Lzm,0,Kzp,z) + G(0,Lzm,0,Kzm,z) + 2*G(0,Lzm,0
         ,0,h) - 4*G(0,Lzm,0,0,z) - G(0,Lzm,1,0,z) + 10/3*G(0,-1,z)*Pi^2 - 2*
         G(0,-1,Kzp,0,z) - 2*G(0,-1,Kzm,0,z) + 56*G(0,-1,-1,0,z) - 4*G(0,-1,0,
         h)*G(0,z) + 2*G(0,-1,0,z)*G(Kzp,h) + 2*G(0,-1,0,z)*G(Kzm,h) - 2*G(0,
         -1,0,z)*G(0,h) - 2*G(0,-1,0,Kzp,z) - 2*G(0,-1,0,Kzm,z) - 34*G(0,-1,0,
         0,z) + 44*G(0,-1,1,0,z) + 2*G(0,0,z^-1,h)*G(0,z) + 2*G(0,0,z^-1,0,h)
          + 1/3*G(0,0,h)*Pi^2 + G(0,0,h)*G(0,0,z) - 2*G(0,0,h)*G(1,0,z) - 2/3*
         G(0,0,z)*Pi^2 + 6*G(0,0,z)*G(z^-1,Jz^-1,h) - 2*G(0,0,z)*G(z^-1,Jz,h)
          + 4*G(0,0,z)*G(z^-1,0,h) - 4*G(0,0,z)*G(z^-1,1,h) - 6*G(0,0,z)*G(z,
         Jz^-1,h) + 2*G(0,0,z)*G(z,Jz,h) - 4*G(0,0,z)*G(z,0,h) + 4*G(0,0,z)*G(
         z,1,h) + G(0,0,z)*G(Kzp,z^-1,h) + G(0,0,z)*G(Kzp,z,h) - G(0,0,z)*G(
         Kzp,0,h) + G(0,0,z)*G(Kzm,z^-1,h) + G(0,0,z)*G(Kzm,z,h) - G(0,0,z)*G(
         Kzm,0,h) - G(0,0,z)*G(Lzp,z^-1,h) - G(0,0,z)*G(Lzp,z,h) - G(0,0,z)*G(
         Lzp,Kzp,h) - G(0,0,z)*G(Lzp,Kzm,h) + 2*G(0,0,z)*G(Lzp,0,h) - G(0,0,z)
         *G(Lzm,z^-1,h) - G(0,0,z)*G(Lzm,z,h) - G(0,0,z)*G(Lzm,Kzp,h) - G(0,0,
         z)*G(Lzm,Kzm,h) + 2*G(0,0,z)*G(Lzm,0,h) + G(0,0,z)*G(0,Kzp,h) + G(0,0
         ,z)*G(0,Kzm,h) + 2*G(0,0,z,h)*G(0,z) - 2*G(0,0,z,0,h) - 3*G(0,0,Kzp,
         z^-1,z) - 3*G(0,0,Kzp,z,z) - 3*G(0,0,Kzm,z^-1,z) - 3*G(0,0,Kzm,z,z)
          - G(0,0,Lzp,z^-1,z) - G(0,0,Lzp,z,z) + G(0,0,Lzp,Kzp,z) + G(0,0,Lzp,
         Kzm,z) + G(0,0,Lzp,0,z) - G(0,0,Lzm,z^-1,z) - G(0,0,Lzm,z,z) + G(0,0,
         Lzm,Kzp,z) + G(0,0,Lzm,Kzm,z) + G(0,0,Lzm,0,z) + 16*G(0,0,-1,0,z) - 6
         *G(0,0,0,z)*G(z^-1,h) + 6*G(0,0,0,z)*G(z,h) + G(0,0,0,z)*G(Kzp,h) + 
         G(0,0,0,z)*G(Kzm,h) - G(0,0,0,z)*G(Lzp,h) - G(0,0,0,z)*G(Lzm,h) - 4*
         G(0,0,0,Kzp,z) - 4*G(0,0,0,Kzm,z) + G(0,0,0,Lzp,z) + G(0,0,0,Lzm,z)
          - 6*G(0,0,0,0,z) + 8*G(0,0,1,0,z) + 2*G(0,1,z)*Pi^2 + 2*G(0,1,Kzp,0,
         z) + 2*G(0,1,Kzm,0,z) - G(0,1,Lzp,0,z) - G(0,1,Lzm,0,z) + 44*G(0,1,-1
         ,0,z) - G(0,1,0,z)*G(Kzp,h) - G(0,1,0,z)*G(Kzm,h) + 2*G(0,1,0,z)*G(
         Lzp,h) + 2*G(0,1,0,z)*G(Lzm,h) - G(0,1,0,z)*G(0,h) + 2*G(0,1,0,Kzp,z)
          + 2*G(0,1,0,Kzm,z) - G(0,1,0,Lzp,z) - G(0,1,0,Lzm,z) - 29*G(0,1,0,0,
         z) + 10*G(0,1,1,0,z) - G(0,Cm,z)*Pi^2 - 18*G(0,Cm,0,0,z) - G(0,Cp,z)*
         Pi^2 - 18*G(0,Cp,0,0,z) + 8*G(1,z)*zeta3 - 1/3*G(1,z)*G(Kzp,h)*Pi^2
          - 1/3*G(1,z)*G(Kzm,h)*Pi^2 - 1/3*G(1,z)*G(Lzp,h)*Pi^2 - 1/3*G(1,z)*
         G(Lzm,h)*Pi^2 + 2*G(1,Kzp,z^-1,0,z) + 1/3*G(1,Kzp,z)*Pi^2 + 2*G(1,Kzp
         ,z,0,z) - G(1,Kzp,Lzp,0,z) - G(1,Kzp,Lzm,0,z) + 2*G(1,Kzp,-1,0,z) + 2
         *G(1,Kzp,0,z^-1,z) + 2*G(1,Kzp,0,z,z) - G(1,Kzp,0,Lzp,z) - G(1,Kzp,0,
         Lzm,z) - G(1,Kzp,0,0,z) - G(1,Kzp,1,0,z) + 2*G(1,Kzm,z^-1,0,z) + 1/3*
         G(1,Kzm,z)*Pi^2 + 2*G(1,Kzm,z,0,z) - G(1,Kzm,Lzp,0,z) - G(1,Kzm,Lzm,0
         ,z) + 2*G(1,Kzm,-1,0,z) + 2*G(1,Kzm,0,z^-1,z) + 2*G(1,Kzm,0,z,z) - G(
         1,Kzm,0,Lzp,z) - G(1,Kzm,0,Lzm,z) - G(1,Kzm,0,0,z) - G(1,Kzm,1,0,z)
          + 2*G(1,Lzp,z^-1,0,z) + 1/3*G(1,Lzp,z)*Pi^2 + 2*G(1,Lzp,z,0,z) - G(1
         ,Lzp,Kzp,0,z) - G(1,Lzp,Kzm,0,z) + 2*G(1,Lzp,-1,0,z) + 2*G(1,Lzp,0,
         z^-1,z) + 2*G(1,Lzp,0,z,z) - G(1,Lzp,0,Kzp,z) - G(1,Lzp,0,Kzm,z) - 4*
         G(1,Lzp,0,0,z) - G(1,Lzp,1,0,z) + 2*G(1,Lzm,z^-1,0,z) + 1/3*G(1,Lzm,z
         )*Pi^2 + 2*G(1,Lzm,z,0,z) - G(1,Lzm,Kzp,0,z) - G(1,Lzm,Kzm,0,z) + 2*
         G(1,Lzm,-1,0,z) + 2*G(1,Lzm,0,z^-1,z) + 2*G(1,Lzm,0,z,z) - G(1,Lzm,0,
         Kzp,z) - G(1,Lzm,0,Kzm,z) - 4*G(1,Lzm,0,0,z) - G(1,Lzm,1,0,z) + 2*G(1
         ,-1,Kzp,0,z) + 2*G(1,-1,Kzm,0,z) + 2*G(1,-1,Lzp,0,z) + 2*G(1,-1,Lzm,0
         ,z) - 2*G(1,-1,0,z)*G(Kzp,h) - 2*G(1,-1,0,z)*G(Kzm,h) - 2*G(1,-1,0,z)
         *G(Lzp,h) - 2*G(1,-1,0,z)*G(Lzm,h) + 2*G(1,-1,0,Kzp,z) + 2*G(1,-1,0,
         Kzm,z) + 2*G(1,-1,0,Lzp,z) + 2*G(1,-1,0,Lzm,z) - 8*G(1,-1,0,0,z) - 2/
         3*G(1,0,z)*Pi^2 - 2*G(1,0,z)*G(Kzp,z^-1,h) - 2*G(1,0,z)*G(Kzp,z,h) + 
         G(1,0,z)*G(Kzp,Lzp,h) + G(1,0,z)*G(Kzp,Lzm,h) + G(1,0,z)*G(Kzp,0,h)
          - 2*G(1,0,z)*G(Kzm,z^-1,h) - 2*G(1,0,z)*G(Kzm,z,h) + G(1,0,z)*G(Kzm,
         Lzp,h) + G(1,0,z)*G(Kzm,Lzm,h) + G(1,0,z)*G(Kzm,0,h) - 2*G(1,0,z)*G(
         Lzp,z^-1,h) - 2*G(1,0,z)*G(Lzp,z,h) + G(1,0,z)*G(Lzp,Kzp,h) + G(1,0,z
         )*G(Lzp,Kzm,h) + G(1,0,z)*G(Lzp,0,h) - 2*G(1,0,z)*G(Lzm,z^-1,h) - 2*
         G(1,0,z)*G(Lzm,z,h) + G(1,0,z)*G(Lzm,Kzp,h) + G(1,0,z)*G(Lzm,Kzm,h)
          + G(1,0,z)*G(Lzm,0,h) + 2*G(1,0,Kzp,z^-1,z) + 2*G(1,0,Kzp,z,z) - G(1
         ,0,Kzp,Lzp,z) - G(1,0,Kzp,Lzm,z) + G(1,0,Kzp,0,z) + 2*G(1,0,Kzm,z^-1,
         z) + 2*G(1,0,Kzm,z,z) - G(1,0,Kzm,Lzp,z) - G(1,0,Kzm,Lzm,z) + G(1,0,
         Kzm,0,z) + 2*G(1,0,Lzp,z^-1,z) + 2*G(1,0,Lzp,z,z) - G(1,0,Lzp,Kzp,z)
          - G(1,0,Lzp,Kzm,z) - 2*G(1,0,Lzp,0,z) + 2*G(1,0,Lzm,z^-1,z) + 2*G(1,
         0,Lzm,z,z) - G(1,0,Lzm,Kzp,z) - G(1,0,Lzm,Kzm,z) - 2*G(1,0,Lzm,0,z)
          - 20*G(1,0,-1,0,z) - G(1,0,0,z)*G(Kzp,h) - G(1,0,0,z)*G(Kzm,h) + 2*
         G(1,0,0,z)*G(Lzp,h) + 2*G(1,0,0,z)*G(Lzm,h) + 3*G(1,0,0,Kzp,z) + 3*G(
         1,0,0,Kzm,z) + 9*G(1,0,0,0,z) - 14*G(1,0,1,0,z) - G(1,1,Kzp,0,z) - G(
         1,1,Kzm,0,z) - G(1,1,Lzp,0,z) - G(1,1,Lzm,0,z) + G(1,1,0,z)*G(Kzp,h)
          + G(1,1,0,z)*G(Kzm,h) + G(1,1,0,z)*G(Lzp,h) + G(1,1,0,z)*G(Lzm,h) - 
         G(1,1,0,Kzp,z) - G(1,1,0,Kzm,z) - G(1,1,0,Lzp,z) - G(1,1,0,Lzm,z) + 4
         *G(1,1,0,0,z) + 1/3*G(Cm,z)*G(z^-1,h)*Pi^2 - 1/3*G(Cm,z)*G(z,h)*Pi^2
          + 6*G(Cm,0,0,z)*G(z^-1,h) - 6*G(Cm,0,0,z)*G(z,h) + 1/3*G(Cp,z)*G(
         z^-1,h)*Pi^2 - 1/3*G(Cp,z)*G(z,h)*Pi^2 + 6*G(Cp,0,0,z)*G(z^-1,h) - 6*
         G(Cp,0,0,z)*G(z,h) );

id M27 =  + eps^3 * (  - 2*zeta3 + G(Jz^-1,z^-1,0,h) - 1/6*G(Jz^-1,h)*Pi^2 + 
         G(Jz^-1,z,0,h) - G(Jz^-1,1,0,h) + G(Jz,z^-1,0,h) - 1/6*G(Jz,h)*Pi^2
          + G(Jz,z,0,h) - G(Jz,0,0,h) - G(Jz,1,0,h) + 1/6*G(0,z)*Pi^2 + G(0,z)
         *G(Jz^-1,z^-1,h) - G(0,z)*G(Jz^-1,z,h) + G(0,z)*G(Jz,z^-1,h) - G(0,z)
         *G(Jz,z,h) - 2*G(0,z)*G(1,z^-1,h) + 2*G(0,z)*G(1,z,h) - 3*G(0,0,z)*G(
         Jz^-1,h) + G(0,0,z)*G(Jz,h) - 2*G(0,0,z)*G(0,h) + 2*G(0,0,z)*G(1,h)
          + 3*G(0,0,0,h) + 3*G(0,0,0,z) - 2*G(1,z^-1,0,h) + 1/3*G(1,h)*Pi^2 - 
         2*G(1,z,0,h) + G(1,0,0,h) + 2*G(1,1,0,h) - 1/6*G(Cm,z)*Pi^2 - 3*G(Cm,
         0,0,z) - 1/6*G(Cp,z)*Pi^2 - 3*G(Cp,0,0,z) )

       + eps^4 * (  - 137/360*Pi^4 - 8*G(z^-1,h)*zeta3 + 2*G(z^-1,Kzp,z^-1,0,h
         ) - 4*G(z^-1,Kzp,z^-1,0,z) + 1/3*G(z^-1,Kzp,h)*Pi^2 - 1/3*G(z^-1,Kzp,
         z)*Pi^2 - 2*G(z^-1,Kzp,z,0,h) - 2*G(z^-1,Kzp,0,z^-1,z) - 2*G(z^-1,Kzp
         ,0,z,z) - 4*G(z^-1,Kzp,0,0,h) + 6*G(z^-1,Kzp,0,0,z) + 2*G(z^-1,Kzp,1,
         0,z) + 2*G(z^-1,Kzm,z^-1,0,h) - 4*G(z^-1,Kzm,z^-1,0,z) + 1/3*G(z^-1,
         Kzm,h)*Pi^2 - 1/3*G(z^-1,Kzm,z)*Pi^2 - 2*G(z^-1,Kzm,z,0,h) - 2*G(z^-1
         ,Kzm,0,z^-1,z) - 2*G(z^-1,Kzm,0,z,z) - 4*G(z^-1,Kzm,0,0,h) + 6*G(z^-1
         ,Kzm,0,0,z) + 2*G(z^-1,Kzm,1,0,z) + 2*G(z^-1,Lzp,z^-1,0,h) - 4*G(z^-1
         ,Lzp,z^-1,0,z) + 1/3*G(z^-1,Lzp,h)*Pi^2 - 1/3*G(z^-1,Lzp,z)*Pi^2 - 2*
         G(z^-1,Lzp,z,0,h) - 2*G(z^-1,Lzp,0,z^-1,z) - 2*G(z^-1,Lzp,0,z,z) + 4*
         G(z^-1,Lzp,0,0,h) + 2*G(z^-1,Lzp,1,0,z) + 2*G(z^-1,Lzm,z^-1,0,h) - 4*
         G(z^-1,Lzm,z^-1,0,z) + 1/3*G(z^-1,Lzm,h)*Pi^2 - 1/3*G(z^-1,Lzm,z)*
         Pi^2 - 2*G(z^-1,Lzm,z,0,h) - 2*G(z^-1,Lzm,0,z^-1,z) - 2*G(z^-1,Lzm,0,
         z,z) + 4*G(z^-1,Lzm,0,0,h) + 2*G(z^-1,Lzm,1,0,z) - 4*G(z^-1,0,z^-1,0,
         h) - 2/3*G(z^-1,0,h)*Pi^2 + 4*G(z^-1,0,z,0,h) - 2*G(z^-1,0,Kzp,z^-1,z
         ) - 2*G(z^-1,0,Kzp,z,z) - 2*G(z^-1,0,Kzm,z^-1,z) - 2*G(z^-1,0,Kzm,z,z
         ) - 2*G(z^-1,0,Lzp,z^-1,z) - 2*G(z^-1,0,Lzp,z,z) + 2*G(z^-1,0,Lzp,0,z
         ) - 2*G(z^-1,0,Lzm,z^-1,z) - 2*G(z^-1,0,Lzm,z,z) + 2*G(z^-1,0,Lzm,0,z
         ) - 2*G(z^-1,0,0,Kzp,z) - 2*G(z^-1,0,0,Kzm,z) + 2*G(z^-1,1,Kzp,0,z)
          + 2*G(z^-1,1,Kzm,0,z) + 2*G(z^-1,1,Lzp,0,z) + 2*G(z^-1,1,Lzm,0,z) + 
         2*G(z^-1,1,0,Kzp,z) + 2*G(z^-1,1,0,Kzm,z) + 2*G(z^-1,1,0,Lzp,z) + 2*
         G(z^-1,1,0,Lzm,z) - 2*G(Jz^-1,z^-1,z^-1,0,h) - 2*G(Jz^-1,z^-1,z,0,h)
          - 2*G(Jz^-1,z^-1,-1,0,h) + G(Jz^-1,z^-1,0,0,h) + 2*G(Jz^-1,z^-1,1,0,
         h) + 10*G(Jz^-1,h)*zeta3 - 2*G(Jz^-1,z,z^-1,0,h) + 1/3*G(Jz^-1,z,h)*
         Pi^2 - 2*G(Jz^-1,z,z,0,h) - 2*G(Jz^-1,z,-1,0,h) + G(Jz^-1,z,0,0,h) + 
         2*G(Jz^-1,z,1,0,h) + G(Jz^-1,Jz,z^-1,0,h) - 1/6*G(Jz^-1,Jz,h)*Pi^2 + 
         G(Jz^-1,Jz,z,0,h) - G(Jz^-1,Jz,0,0,h) - G(Jz^-1,Jz,1,0,h) - 2*G(Jz^-1
         ,-1,z^-1,0,h) + 1/3*G(Jz^-1,-1,h)*Pi^2 - 2*G(Jz^-1,-1,z,0,h) + G(
         Jz^-1,-1,0,0,h) + 2*G(Jz^-1,-1,1,0,h) + G(Jz^-1,1,z^-1,0,h) + G(Jz^-1
         ,1,z,0,h) + 2*G(Jz^-1,1,-1,0,h) - G(Jz^-1,1,1,0,h) + 8*G(z,h)*zeta3
          + 4*G(z,h)*G(Kzp,z^-1,0,z) + 1/3*G(z,h)*G(Kzp,z)*Pi^2 + 2*G(z,h)*G(
         Kzp,0,z^-1,z) + 2*G(z,h)*G(Kzp,0,z,z) - 6*G(z,h)*G(Kzp,0,0,z) - 2*G(z
         ,h)*G(Kzp,1,0,z) + 4*G(z,h)*G(Kzm,z^-1,0,z) + 1/3*G(z,h)*G(Kzm,z)*
         Pi^2 + 2*G(z,h)*G(Kzm,0,z^-1,z) + 2*G(z,h)*G(Kzm,0,z,z) - 6*G(z,h)*G(
         Kzm,0,0,z) - 2*G(z,h)*G(Kzm,1,0,z) + 4*G(z,h)*G(Lzp,z^-1,0,z) + 1/3*
         G(z,h)*G(Lzp,z)*Pi^2 + 2*G(z,h)*G(Lzp,0,z^-1,z) + 2*G(z,h)*G(Lzp,0,z,
         z) - 2*G(z,h)*G(Lzp,1,0,z) + 4*G(z,h)*G(Lzm,z^-1,0,z) + 1/3*G(z,h)*G(
         Lzm,z)*Pi^2 + 2*G(z,h)*G(Lzm,0,z^-1,z) + 2*G(z,h)*G(Lzm,0,z,z) - 2*G(
         z,h)*G(Lzm,1,0,z) - 2*G(z,Kzp,z^-1,0,h) - 1/3*G(z,Kzp,h)*Pi^2 + 2*G(z
         ,Kzp,z,0,h) + 4*G(z,Kzp,0,0,h) - 2*G(z,Kzm,z^-1,0,h) - 1/3*G(z,Kzm,h)
         *Pi^2 + 2*G(z,Kzm,z,0,h) + 4*G(z,Kzm,0,0,h) - 2*G(z,Lzp,z^-1,0,h) - 1/
         3*G(z,Lzp,h)*Pi^2 + 2*G(z,Lzp,z,0,h) - 4*G(z,Lzp,0,0,h) - 2*G(z,Lzm,
         z^-1,0,h) - 1/3*G(z,Lzm,h)*Pi^2 + 2*G(z,Lzm,z,0,h) - 4*G(z,Lzm,0,0,h)
          + 4*G(z,0,z^-1,0,h) + 2/3*G(z,0,h)*Pi^2 - 4*G(z,0,z,0,h) - 2*G(Jz,
         z^-1,z^-1,0,h) - 2*G(Jz,z^-1,z,0,h) - 2*G(Jz,z^-1,-1,0,h) + 3*G(Jz,
         z^-1,0,0,h) + 2*G(Jz,z^-1,1,0,h) + G(Jz,Jz^-1,z^-1,0,h) - 1/6*G(Jz,
         Jz^-1,h)*Pi^2 + G(Jz,Jz^-1,z,0,h) - G(Jz,Jz^-1,1,0,h) - 3*G(Jz,h)*
         zeta3 - 2*G(Jz,z,z^-1,0,h) + 1/3*G(Jz,z,h)*Pi^2 - 2*G(Jz,z,z,0,h) - 2
         *G(Jz,z,-1,0,h) + 3*G(Jz,z,0,0,h) + 2*G(Jz,z,1,0,h) - 2*G(Jz,-1,z^-1,
         0,h) + 1/3*G(Jz,-1,h)*Pi^2 - 2*G(Jz,-1,z,0,h) + G(Jz,-1,0,0,h) + 2*G(
         Jz,-1,1,0,h) + 4*G(Jz,0,z^-1,0,h) - 1/2*G(Jz,0,h)*Pi^2 + 4*G(Jz,0,z,0
         ,h) + 2*G(Jz,0,-1,0,h) - 4*G(Jz,0,0,0,h) - 4*G(Jz,0,1,0,h) + G(Jz,1,
         z^-1,0,h) + G(Jz,1,z,0,h) + 2*G(Jz,1,-1,0,h) - 3*G(Jz,1,0,0,h) - G(Jz
         ,1,1,0,h) - 4*G(Kzp,z^-1,z,0,z) + 4*G(Kzp,z^-1,-1,0,z) - 4*G(Kzp,z^-1
         ,0,z)*G(z^-1,h) - 4*G(Kzp,z^-1,0,z,z) + 4*G(Kzp,z^-1,0,-1,z) - 4*G(
         Kzp,z^-1,0,0,z) + 4*G(Kzp,z^-1,0,1,z) + 4*G(Kzp,z^-1,1,0,z) - 1/3*G(
         Kzp,z)*G(z^-1,h)*Pi^2 - 4*G(Kzp,z,z^-1,0,z) - 1/3*G(Kzp,z,z)*Pi^2 - 2
         *G(Kzp,z,0,z^-1,z) - 2*G(Kzp,z,0,z,z) + 6*G(Kzp,z,0,0,z) + 2*G(Kzp,z,
         1,0,z) + 4*G(Kzp,-1,z^-1,0,z) + 1/3*G(Kzp,-1,z)*Pi^2 + 2*G(Kzp,-1,0,
         z^-1,z) + 2*G(Kzp,-1,0,z,z) - 6*G(Kzp,-1,0,0,z) - 2*G(Kzp,-1,1,0,z)
          - 2*G(Kzp,0,z^-1,z)*G(z^-1,h) - 2*G(Kzp,0,z^-1,z,z) + 2*G(Kzp,0,z^-1
         ,-1,z) - 3*G(Kzp,0,z^-1,0,z) + 2*G(Kzp,0,z^-1,1,z) - 1/6*G(Kzp,0,z)*
         Pi^2 - 2*G(Kzp,0,z,z^-1,z) - 2*G(Kzp,0,z,z)*G(z^-1,h) - 4*G(Kzp,0,z,z
         ,z) + 2*G(Kzp,0,z,-1,z) + 5*G(Kzp,0,z,0,z) + 2*G(Kzp,0,z,1,z) + 2*G(
         Kzp,0,-1,z^-1,z) + 2*G(Kzp,0,-1,z,z) - 6*G(Kzp,0,-1,0,z) - 2*G(Kzp,0,
         0,z^-1,z) + 6*G(Kzp,0,0,z)*G(z^-1,h) + 4*G(Kzp,0,0,z,z) - 6*G(Kzp,0,0
         ,-1,z) + 9*G(Kzp,0,0,0,z) - 6*G(Kzp,0,0,1,z) + 2*G(Kzp,0,1,z^-1,z) + 
         2*G(Kzp,0,1,z,z) - 5*G(Kzp,0,1,0,z) + 4*G(Kzp,1,z^-1,0,z) + 1/3*G(Kzp
         ,1,z)*Pi^2 + 2*G(Kzp,1,z,0,z) - 2*G(Kzp,1,-1,0,z) + 2*G(Kzp,1,0,z^-1,
         z) + 2*G(Kzp,1,0,z)*G(z^-1,h) + 4*G(Kzp,1,0,z,z) - 2*G(Kzp,1,0,-1,z)
          - 4*G(Kzp,1,0,0,z) - 2*G(Kzp,1,0,1,z) - 4*G(Kzp,1,1,0,z) - 4*G(Kzm,
         z^-1,z,0,z) + 4*G(Kzm,z^-1,-1,0,z) - 4*G(Kzm,z^-1,0,z)*G(z^-1,h) - 4*
         G(Kzm,z^-1,0,z,z) + 4*G(Kzm,z^-1,0,-1,z) - 4*G(Kzm,z^-1,0,0,z) + 4*G(
         Kzm,z^-1,0,1,z) + 4*G(Kzm,z^-1,1,0,z) - 1/3*G(Kzm,z)*G(z^-1,h)*Pi^2
          - 4*G(Kzm,z,z^-1,0,z) - 1/3*G(Kzm,z,z)*Pi^2 - 2*G(Kzm,z,0,z^-1,z) - 
         2*G(Kzm,z,0,z,z) + 6*G(Kzm,z,0,0,z) + 2*G(Kzm,z,1,0,z) + 4*G(Kzm,-1,
         z^-1,0,z) + 1/3*G(Kzm,-1,z)*Pi^2 + 2*G(Kzm,-1,0,z^-1,z) + 2*G(Kzm,-1,
         0,z,z) - 6*G(Kzm,-1,0,0,z) - 2*G(Kzm,-1,1,0,z) - 2*G(Kzm,0,z^-1,z)*G(
         z^-1,h) - 2*G(Kzm,0,z^-1,z,z) + 2*G(Kzm,0,z^-1,-1,z) - 3*G(Kzm,0,z^-1
         ,0,z) + 2*G(Kzm,0,z^-1,1,z) - 1/6*G(Kzm,0,z)*Pi^2 - 2*G(Kzm,0,z,z^-1,
         z) - 2*G(Kzm,0,z,z)*G(z^-1,h) - 4*G(Kzm,0,z,z,z) + 2*G(Kzm,0,z,-1,z)
          + 5*G(Kzm,0,z,0,z) + 2*G(Kzm,0,z,1,z) + 2*G(Kzm,0,-1,z^-1,z) + 2*G(
         Kzm,0,-1,z,z) - 6*G(Kzm,0,-1,0,z) - 2*G(Kzm,0,0,z^-1,z) + 6*G(Kzm,0,0
         ,z)*G(z^-1,h) + 4*G(Kzm,0,0,z,z) - 6*G(Kzm,0,0,-1,z) + 9*G(Kzm,0,0,0,
         z) - 6*G(Kzm,0,0,1,z) + 2*G(Kzm,0,1,z^-1,z) + 2*G(Kzm,0,1,z,z) - 5*G(
         Kzm,0,1,0,z) + 4*G(Kzm,1,z^-1,0,z) + 1/3*G(Kzm,1,z)*Pi^2 + 2*G(Kzm,1,
         z,0,z) - 2*G(Kzm,1,-1,0,z) + 2*G(Kzm,1,0,z^-1,z) + 2*G(Kzm,1,0,z)*G(
         z^-1,h) + 4*G(Kzm,1,0,z,z) - 2*G(Kzm,1,0,-1,z) - 4*G(Kzm,1,0,0,z) - 2
         *G(Kzm,1,0,1,z) - 4*G(Kzm,1,1,0,z) - 4*G(Lzp,z^-1,z,0,z) + 4*G(Lzp,
         z^-1,-1,0,z) - 4*G(Lzp,z^-1,0,z)*G(z^-1,h) - 4*G(Lzp,z^-1,0,z,z) + 4*
         G(Lzp,z^-1,0,-1,z) + 4*G(Lzp,z^-1,0,0,z) + 4*G(Lzp,z^-1,0,1,z) + 4*G(
         Lzp,z^-1,1,0,z) - 1/3*G(Lzp,z)*G(z^-1,h)*Pi^2 - 4*G(Lzp,z,z^-1,0,z)
          - 1/3*G(Lzp,z,z)*Pi^2 - 2*G(Lzp,z,0,z^-1,z) - 2*G(Lzp,z,0,z,z) + 2*
         G(Lzp,z,1,0,z) + 4*G(Lzp,-1,z^-1,0,z) + 1/3*G(Lzp,-1,z)*Pi^2 + 2*G(
         Lzp,-1,0,z^-1,z) + 2*G(Lzp,-1,0,z,z) - 2*G(Lzp,-1,1,0,z) - 2*G(Lzp,0,
         z^-1,z)*G(z^-1,h) - 2*G(Lzp,0,z^-1,z,z) + 2*G(Lzp,0,z^-1,-1,z) + 3*G(
         Lzp,0,z^-1,0,z) + 2*G(Lzp,0,z^-1,1,z) + 1/6*G(Lzp,0,z)*Pi^2 - 2*G(Lzp
         ,0,z,z^-1,z) - 2*G(Lzp,0,z,z)*G(z^-1,h) - 4*G(Lzp,0,z,z,z) + 2*G(Lzp,
         0,z,-1,z) + G(Lzp,0,z,0,z) + 2*G(Lzp,0,z,1,z) + 2*G(Lzp,0,-1,z^-1,z)
          + 2*G(Lzp,0,-1,z,z) + 2*G(Lzp,0,0,z^-1,z) + 2*G(Lzp,0,0,z,z) + 2*G(
         Lzp,0,1,z^-1,z) + 2*G(Lzp,0,1,z,z) - G(Lzp,0,1,0,z) + 4*G(Lzp,1,z^-1,
         0,z) + 1/3*G(Lzp,1,z)*Pi^2 + 2*G(Lzp,1,z,0,z) - 2*G(Lzp,1,-1,0,z) + 2
         *G(Lzp,1,0,z^-1,z) + 2*G(Lzp,1,0,z)*G(z^-1,h) + 4*G(Lzp,1,0,z,z) - 2*
         G(Lzp,1,0,-1,z) - 2*G(Lzp,1,0,0,z) - 2*G(Lzp,1,0,1,z) - 4*G(Lzp,1,1,0
         ,z) - 4*G(Lzm,z^-1,z,0,z) + 4*G(Lzm,z^-1,-1,0,z) - 4*G(Lzm,z^-1,0,z)*
         G(z^-1,h) - 4*G(Lzm,z^-1,0,z,z) + 4*G(Lzm,z^-1,0,-1,z) + 4*G(Lzm,z^-1
         ,0,0,z) + 4*G(Lzm,z^-1,0,1,z) + 4*G(Lzm,z^-1,1,0,z) - 1/3*G(Lzm,z)*G(
         z^-1,h)*Pi^2 - 4*G(Lzm,z,z^-1,0,z) - 1/3*G(Lzm,z,z)*Pi^2 - 2*G(Lzm,z,
         0,z^-1,z) - 2*G(Lzm,z,0,z,z) + 2*G(Lzm,z,1,0,z) + 4*G(Lzm,-1,z^-1,0,z
         ) + 1/3*G(Lzm,-1,z)*Pi^2 + 2*G(Lzm,-1,0,z^-1,z) + 2*G(Lzm,-1,0,z,z)
          - 2*G(Lzm,-1,1,0,z) - 2*G(Lzm,0,z^-1,z)*G(z^-1,h) - 2*G(Lzm,0,z^-1,z
         ,z) + 2*G(Lzm,0,z^-1,-1,z) + 3*G(Lzm,0,z^-1,0,z) + 2*G(Lzm,0,z^-1,1,z
         ) + 1/6*G(Lzm,0,z)*Pi^2 - 2*G(Lzm,0,z,z^-1,z) - 2*G(Lzm,0,z,z)*G(z^-1
         ,h) - 4*G(Lzm,0,z,z,z) + 2*G(Lzm,0,z,-1,z) + G(Lzm,0,z,0,z) + 2*G(Lzm
         ,0,z,1,z) + 2*G(Lzm,0,-1,z^-1,z) + 2*G(Lzm,0,-1,z,z) + 2*G(Lzm,0,0,
         z^-1,z) + 2*G(Lzm,0,0,z,z) + 2*G(Lzm,0,1,z^-1,z) + 2*G(Lzm,0,1,z,z)
          - G(Lzm,0,1,0,z) + 4*G(Lzm,1,z^-1,0,z) + 1/3*G(Lzm,1,z)*Pi^2 + 2*G(
         Lzm,1,z,0,z) - 2*G(Lzm,1,-1,0,z) + 2*G(Lzm,1,0,z^-1,z) + 2*G(Lzm,1,0,
         z)*G(z^-1,h) + 4*G(Lzm,1,0,z,z) - 2*G(Lzm,1,0,-1,z) - 2*G(Lzm,1,0,0,z
         ) - 2*G(Lzm,1,0,1,z) - 4*G(Lzm,1,1,0,z) - 2*G(-1,Jz^-1,z^-1,h)*G(0,z)
          - 2*G(-1,Jz^-1,z^-1,0,h) + 1/3*G(-1,Jz^-1,h)*Pi^2 + 6*G(-1,Jz^-1,h)*
         G(0,0,z) + 2*G(-1,Jz^-1,z,h)*G(0,z) - 2*G(-1,Jz^-1,z,0,h) + 2*G(-1,
         Jz^-1,1,0,h) + 4*G(-1,h)*zeta3 - 1/3*G(-1,h)*G(0,z)*Pi^2 - 6*G(-1,h)*
         G(0,0,0,z) - 2*G(-1,Jz,z^-1,h)*G(0,z) - 2*G(-1,Jz,z^-1,0,h) + 1/3*G(
         -1,Jz,h)*Pi^2 - 2*G(-1,Jz,h)*G(0,0,z) + 2*G(-1,Jz,z,h)*G(0,z) - 2*G(
         -1,Jz,z,0,h) + 2*G(-1,Jz,0,0,h) + 2*G(-1,Jz,1,0,h) + 4*G(-1,Kzp,z^-1,
         0,z) + 1/3*G(-1,Kzp,z)*Pi^2 + 2*G(-1,Kzp,0,z^-1,z) + 2*G(-1,Kzp,0,z,z
         ) - 6*G(-1,Kzp,0,0,z) - 2*G(-1,Kzp,1,0,z) + 4*G(-1,Kzm,z^-1,0,z) + 1/
         3*G(-1,Kzm,z)*Pi^2 + 2*G(-1,Kzm,0,z^-1,z) + 2*G(-1,Kzm,0,z,z) - 6*G(
         -1,Kzm,0,0,z) - 2*G(-1,Kzm,1,0,z) + 4*G(-1,Lzp,z^-1,0,z) + 1/3*G(-1,
         Lzp,z)*Pi^2 + 2*G(-1,Lzp,0,z^-1,z) + 2*G(-1,Lzp,0,z,z) - 2*G(-1,Lzp,1
         ,0,z) + 4*G(-1,Lzm,z^-1,0,z) + 1/3*G(-1,Lzm,z)*Pi^2 + 2*G(-1,Lzm,0,
         z^-1,z) + 2*G(-1,Lzm,0,z,z) - 2*G(-1,Lzm,1,0,z) + 4*G(-1,0,h)*G(0,0,z
         ) - 6*G(-1,0,z)*G(Jz^-1,z^-1,h) + 6*G(-1,0,z)*G(Jz^-1,z,h) - 6*G(-1,0
         ,z)*G(Jz,z^-1,h) + 6*G(-1,0,z)*G(Jz,z,h) + 12*G(-1,0,z)*G(1,z^-1,h)
          - 12*G(-1,0,z)*G(1,z,h) + 2*G(-1,0,Kzp,z^-1,z) + 2*G(-1,0,Kzp,z,z)
          + 2*G(-1,0,Kzm,z^-1,z) + 2*G(-1,0,Kzm,z,z) + 2*G(-1,0,Lzp,z^-1,z) + 
         2*G(-1,0,Lzp,z,z) - 2*G(-1,0,Lzp,0,z) + 2*G(-1,0,Lzm,z^-1,z) + 2*G(-1
         ,0,Lzm,z,z) - 2*G(-1,0,Lzm,0,z) + 2*G(-1,0,0,Kzp,z) + 2*G(-1,0,0,Kzm,
         z) - 6*G(-1,0,0,0,h) + 4*G(-1,1,z^-1,h)*G(0,z) + 4*G(-1,1,z^-1,0,h)
          - 2/3*G(-1,1,h)*Pi^2 - 4*G(-1,1,h)*G(0,0,z) - 4*G(-1,1,z,h)*G(0,z)
          + 4*G(-1,1,z,0,h) - 2*G(-1,1,Kzp,0,z) - 2*G(-1,1,Kzm,0,z) - 2*G(-1,1
         ,Lzp,0,z) - 2*G(-1,1,Lzm,0,z) - 2*G(-1,1,0,Kzp,z) - 2*G(-1,1,0,Kzm,z)
          - 2*G(-1,1,0,Lzp,z) - 2*G(-1,1,0,Lzm,z) - 2*G(-1,1,0,0,h) - 4*G(-1,1
         ,1,0,h) - 2*G(0,z^-1,Kzp,z^-1,z) - 2*G(0,z^-1,Kzp,z,z) - 2*G(0,z^-1,
         Kzm,z^-1,z) - 2*G(0,z^-1,Kzm,z,z) - 2*G(0,z^-1,Lzp,z^-1,z) - 2*G(0,
         z^-1,Lzp,z,z) + 2*G(0,z^-1,Lzp,0,z) - 2*G(0,z^-1,Lzm,z^-1,z) - 2*G(0,
         z^-1,Lzm,z,z) + 2*G(0,z^-1,Lzm,0,z) - 2*G(0,z^-1,0,Kzp,z) - 2*G(0,
         z^-1,0,Kzm,z) - 6*G(0,z^-1,0,0,h) + 2*G(0,h)*G(Kzp,z^-1,0,z) + 1/6*G(
         0,h)*G(Kzp,z)*Pi^2 + G(0,h)*G(Kzp,0,z^-1,z) + G(0,h)*G(Kzp,0,z,z) - 3
         *G(0,h)*G(Kzp,0,0,z) - G(0,h)*G(Kzp,1,0,z) + 2*G(0,h)*G(Kzm,z^-1,0,z)
          + 1/6*G(0,h)*G(Kzm,z)*Pi^2 + G(0,h)*G(Kzm,0,z^-1,z) + G(0,h)*G(Kzm,0
         ,z,z) - 3*G(0,h)*G(Kzm,0,0,z) - G(0,h)*G(Kzm,1,0,z) - 2*G(0,h)*G(Lzp,
         z^-1,0,z) - 1/6*G(0,h)*G(Lzp,z)*Pi^2 - G(0,h)*G(Lzp,0,z^-1,z) - G(0,h
         )*G(Lzp,0,z,z) + G(0,h)*G(Lzp,1,0,z) - 2*G(0,h)*G(Lzm,z^-1,0,z) - 1/6
         *G(0,h)*G(Lzm,z)*Pi^2 - G(0,h)*G(Lzm,0,z^-1,z) - G(0,h)*G(Lzm,0,z,z)
          + G(0,h)*G(Lzm,1,0,z) + 7/6*G(0,h)*G(0,z)*Pi^2 + G(0,h)*G(0,Kzp,z^-1
         ,z) + G(0,h)*G(0,Kzp,z,z) + G(0,h)*G(0,Kzm,z^-1,z) + G(0,h)*G(0,Kzm,z
         ,z) - G(0,h)*G(0,Lzp,z^-1,z) - G(0,h)*G(0,Lzp,z,z) + G(0,h)*G(0,Lzp,0
         ,z) - G(0,h)*G(0,Lzm,z^-1,z) - G(0,h)*G(0,Lzm,z,z) + G(0,h)*G(0,Lzm,0
         ,z) - G(0,h)*G(1,Kzp,0,z) - G(0,h)*G(1,Kzm,0,z) + G(0,h)*G(1,Lzp,0,z)
          + G(0,h)*G(1,Lzm,0,z) - G(0,h)*G(1,0,Kzp,z) - G(0,h)*G(1,0,Kzm,z) + 
         G(0,h)*G(1,0,Lzp,z) + G(0,h)*G(1,0,Lzm,z) + 3*G(0,h)*G(1,0,0,z) + G(0
         ,z)*zeta3 + 2/3*G(0,z)*G(z^-1,h)*Pi^2 + 2*G(0,z)*G(z^-1,Kzp,z^-1,h)
          + 2*G(0,z)*G(z^-1,Kzp,z,h) - 2*G(0,z)*G(z^-1,Kzp,0,h) + 2*G(0,z)*G(
         z^-1,Kzm,z^-1,h) + 2*G(0,z)*G(z^-1,Kzm,z,h) - 2*G(0,z)*G(z^-1,Kzm,0,h
         ) + 2*G(0,z)*G(z^-1,Lzp,z^-1,h) + 2*G(0,z)*G(z^-1,Lzp,z,h) - 2*G(0,z)
         *G(z^-1,Lzp,0,h) + 2*G(0,z)*G(z^-1,Lzm,z^-1,h) + 2*G(0,z)*G(z^-1,Lzm,
         z,h) - 2*G(0,z)*G(z^-1,Lzm,0,h) - 4*G(0,z)*G(z^-1,0,z^-1,h) - 4*G(0,z
         )*G(z^-1,0,z,h) - 2*G(0,z)*G(Jz^-1,z^-1,z^-1,h) + 2*G(0,z)*G(Jz^-1,
         z^-1,z,h) + 1/2*G(0,z)*G(Jz^-1,h)*Pi^2 - 2*G(0,z)*G(Jz^-1,z,z^-1,h)
          + 2*G(0,z)*G(Jz^-1,z,z,h) + G(0,z)*G(Jz^-1,Jz,z^-1,h) - G(0,z)*G(
         Jz^-1,Jz,z,h) - 2*G(0,z)*G(Jz^-1,-1,z^-1,h) + 2*G(0,z)*G(Jz^-1,-1,z,h
         ) + G(0,z)*G(Jz^-1,1,z^-1,h) - G(0,z)*G(Jz^-1,1,z,h) - 2/3*G(0,z)*G(z
         ,h)*Pi^2 - 2*G(0,z)*G(z,Kzp,z^-1,h) - 2*G(0,z)*G(z,Kzp,z,h) + 2*G(0,z
         )*G(z,Kzp,0,h) - 2*G(0,z)*G(z,Kzm,z^-1,h) - 2*G(0,z)*G(z,Kzm,z,h) + 2
         *G(0,z)*G(z,Kzm,0,h) - 2*G(0,z)*G(z,Lzp,z^-1,h) - 2*G(0,z)*G(z,Lzp,z,
         h) + 2*G(0,z)*G(z,Lzp,0,h) - 2*G(0,z)*G(z,Lzm,z^-1,h) - 2*G(0,z)*G(z,
         Lzm,z,h) + 2*G(0,z)*G(z,Lzm,0,h) + 4*G(0,z)*G(z,0,z^-1,h) + 4*G(0,z)*
         G(z,0,z,h) - 2*G(0,z)*G(Jz,z^-1,z^-1,h) + 2*G(0,z)*G(Jz,z^-1,z,h) + 
         G(0,z)*G(Jz,Jz^-1,z^-1,h) - G(0,z)*G(Jz,Jz^-1,z,h) - 2*G(0,z)*G(Jz,z,
         z^-1,h) + 2*G(0,z)*G(Jz,z,z,h) - 2*G(0,z)*G(Jz,-1,z^-1,h) + 2*G(0,z)*
         G(Jz,-1,z,h) + 4*G(0,z)*G(Jz,0,z^-1,h) - 4*G(0,z)*G(Jz,0,z,h) + G(0,z
         )*G(Jz,1,z^-1,h) - G(0,z)*G(Jz,1,z,h) - 4*G(0,z)*G(0,z^-1,0,h) + 4*G(
         0,z)*G(0,z,0,h) + 2*G(0,z)*G(0,Jz,z^-1,h) - 2*G(0,z)*G(0,Jz,z,h) - 4*
         G(0,z)*G(0,Kzp,z^-1,h) - 4*G(0,z)*G(0,Kzp,z,h) + 4*G(0,z)*G(0,Kzp,0,h
         ) - 4*G(0,z)*G(0,Kzm,z^-1,h) - 4*G(0,z)*G(0,Kzm,z,h) + 4*G(0,z)*G(0,
         Kzm,0,h) + 4*G(0,z)*G(0,Lzp,z^-1,h) + 4*G(0,z)*G(0,Lzp,z,h) - 4*G(0,z
         )*G(0,Lzp,0,h) + 4*G(0,z)*G(0,Lzm,z^-1,h) + 4*G(0,z)*G(0,Lzm,z,h) - 4
         *G(0,z)*G(0,Lzm,0,h) + 4*G(0,z)*G(1,z^-1,z^-1,h) - 4*G(0,z)*G(1,z^-1,
         z,h) - G(0,z)*G(1,Jz^-1,z^-1,h) + G(0,z)*G(1,Jz^-1,z,h) - 1/2*G(0,z)*
         G(1,h)*Pi^2 + 4*G(0,z)*G(1,z,z^-1,h) - 4*G(0,z)*G(1,z,z,h) - G(0,z)*
         G(1,Jz,z^-1,h) + G(0,z)*G(1,Jz,z,h) + 4*G(0,z)*G(1,-1,z^-1,h) - 4*G(0
         ,z)*G(1,-1,z,h) - 4*G(0,z)*G(1,0,z^-1,h) + 4*G(0,z)*G(1,0,z,h) - 2*G(
         0,z)*G(1,1,z^-1,h) + 2*G(0,z)*G(1,1,z,h) - 6*G(0,z,0,0,h) + 2*G(0,Jz,
         z^-1,0,h) - 1/3*G(0,Jz,h)*Pi^2 + 2*G(0,Jz,z,0,h) - 2*G(0,Jz,0,0,h) - 
         2*G(0,Jz,1,0,h) - 2*G(0,Kzp,z^-1,z)*G(z^-1,h) + 2*G(0,Kzp,z^-1,z)*G(z
         ,h) - 2*G(0,Kzp,z^-1,z,z) + 2*G(0,Kzp,z^-1,-1,z) - 4*G(0,Kzp,z^-1,0,h
         ) + 5*G(0,Kzp,z^-1,0,z) + 2*G(0,Kzp,z^-1,1,z) - 2/3*G(0,Kzp,h)*Pi^2
          + 4*G(0,Kzp,h)*G(1,0,z) + 1/2*G(0,Kzp,z)*Pi^2 - 2*G(0,Kzp,z,z^-1,z)
          - 2*G(0,Kzp,z,z)*G(z^-1,h) + 2*G(0,Kzp,z,z)*G(z,h) - 4*G(0,Kzp,z,z,z
         ) + 2*G(0,Kzp,z,-1,z) + 4*G(0,Kzp,z,0,h) - G(0,Kzp,z,0,z) + 2*G(0,Kzp
         ,z,1,z) + 2*G(0,Kzp,-1,z^-1,z) + 2*G(0,Kzp,-1,z,z) + 2*G(0,Kzp,0,z^-1
         ,z) + 2*G(0,Kzp,0,z,z) + 8*G(0,Kzp,0,0,h) - 9*G(0,Kzp,0,0,z) + 2*G(0,
         Kzp,1,z^-1,z) + 2*G(0,Kzp,1,z,z) - 3*G(0,Kzp,1,0,z) - 2*G(0,Kzm,z^-1,
         z)*G(z^-1,h) + 2*G(0,Kzm,z^-1,z)*G(z,h) - 2*G(0,Kzm,z^-1,z,z) + 2*G(0
         ,Kzm,z^-1,-1,z) - 4*G(0,Kzm,z^-1,0,h) + 5*G(0,Kzm,z^-1,0,z) + 2*G(0,
         Kzm,z^-1,1,z) - 2/3*G(0,Kzm,h)*Pi^2 + 4*G(0,Kzm,h)*G(1,0,z) + 1/2*G(0
         ,Kzm,z)*Pi^2 - 2*G(0,Kzm,z,z^-1,z) - 2*G(0,Kzm,z,z)*G(z^-1,h) + 2*G(0
         ,Kzm,z,z)*G(z,h) - 4*G(0,Kzm,z,z,z) + 2*G(0,Kzm,z,-1,z) + 4*G(0,Kzm,z
         ,0,h) - G(0,Kzm,z,0,z) + 2*G(0,Kzm,z,1,z) + 2*G(0,Kzm,-1,z^-1,z) + 2*
         G(0,Kzm,-1,z,z) + 2*G(0,Kzm,0,z^-1,z) + 2*G(0,Kzm,0,z,z) + 8*G(0,Kzm,
         0,0,h) - 9*G(0,Kzm,0,0,z) + 2*G(0,Kzm,1,z^-1,z) + 2*G(0,Kzm,1,z,z) - 
         3*G(0,Kzm,1,0,z) - 2*G(0,Lzp,z^-1,z)*G(z^-1,h) + 2*G(0,Lzp,z^-1,z)*G(
         z,h) - 2*G(0,Lzp,z^-1,z,z) + 2*G(0,Lzp,z^-1,-1,z) + 4*G(0,Lzp,z^-1,0,
         h) - 5*G(0,Lzp,z^-1,0,z) + 2*G(0,Lzp,z^-1,1,z) + 2/3*G(0,Lzp,h)*Pi^2
          - 4*G(0,Lzp,h)*G(1,0,z) - 1/2*G(0,Lzp,z)*Pi^2 - 2*G(0,Lzp,z,z^-1,z)
          - 2*G(0,Lzp,z,z)*G(z^-1,h) + 2*G(0,Lzp,z,z)*G(z,h) - 4*G(0,Lzp,z,z,z
         ) + 2*G(0,Lzp,z,-1,z) - 4*G(0,Lzp,z,0,h) + 3*G(0,Lzp,z,0,z) + 2*G(0,
         Lzp,z,1,z) + 2*G(0,Lzp,-1,z^-1,z) + 2*G(0,Lzp,-1,z,z) - 2*G(0,Lzp,-1,
         0,z) - 2*G(0,Lzp,0,z^-1,z) + 2*G(0,Lzp,0,z)*G(z^-1,h) - 2*G(0,Lzp,0,z
         )*G(z,h) - 2*G(0,Lzp,0,-1,z) + 8*G(0,Lzp,0,0,h) - 2*G(0,Lzp,0,0,z) - 
         2*G(0,Lzp,0,1,z) + 2*G(0,Lzp,1,z^-1,z) + 2*G(0,Lzp,1,z,z) + G(0,Lzp,1
         ,0,z) - 2*G(0,Lzm,z^-1,z)*G(z^-1,h) + 2*G(0,Lzm,z^-1,z)*G(z,h) - 2*G(
         0,Lzm,z^-1,z,z) + 2*G(0,Lzm,z^-1,-1,z) + 4*G(0,Lzm,z^-1,0,h) - 5*G(0,
         Lzm,z^-1,0,z) + 2*G(0,Lzm,z^-1,1,z) + 2/3*G(0,Lzm,h)*Pi^2 - 4*G(0,Lzm
         ,h)*G(1,0,z) - 1/2*G(0,Lzm,z)*Pi^2 - 2*G(0,Lzm,z,z^-1,z) - 2*G(0,Lzm,
         z,z)*G(z^-1,h) + 2*G(0,Lzm,z,z)*G(z,h) - 4*G(0,Lzm,z,z,z) + 2*G(0,Lzm
         ,z,-1,z) - 4*G(0,Lzm,z,0,h) + 3*G(0,Lzm,z,0,z) + 2*G(0,Lzm,z,1,z) + 2
         *G(0,Lzm,-1,z^-1,z) + 2*G(0,Lzm,-1,z,z) - 2*G(0,Lzm,-1,0,z) - 2*G(0,
         Lzm,0,z^-1,z) + 2*G(0,Lzm,0,z)*G(z^-1,h) - 2*G(0,Lzm,0,z)*G(z,h) - 2*
         G(0,Lzm,0,-1,z) + 8*G(0,Lzm,0,0,h) - 2*G(0,Lzm,0,0,z) - 2*G(0,Lzm,0,1
         ,z) + 2*G(0,Lzm,1,z^-1,z) + 2*G(0,Lzm,1,z,z) + G(0,Lzm,1,0,z) - 8/3*
         G(0,-1,z)*Pi^2 + 2*G(0,-1,Kzp,z^-1,z) + 2*G(0,-1,Kzp,z,z) + 2*G(0,-1,
         Kzm,z^-1,z) + 2*G(0,-1,Kzm,z,z) + 2*G(0,-1,Lzp,z^-1,z) + 2*G(0,-1,Lzp
         ,z,z) - 2*G(0,-1,Lzp,0,z) + 2*G(0,-1,Lzm,z^-1,z) + 2*G(0,-1,Lzm,z,z)
          - 2*G(0,-1,Lzm,0,z) - 16*G(0,-1,-1,0,z) + 16*G(0,-1,0,z)*G(z^-1,h)
          + 18*G(0,-1,0,z)*G(Jz^-1,h) - 16*G(0,-1,0,z)*G(z,h) - 6*G(0,-1,0,z)*
         G(Jz,h) + 4*G(0,-1,0,z)*G(0,h) - 12*G(0,-1,0,z)*G(1,h) + 2*G(0,-1,0,
         Kzp,z) + 2*G(0,-1,0,Kzm,z) - 32*G(0,-1,0,-1,z) + 12*G(0,-1,0,0,z) - 
         32*G(0,-1,0,1,z) - 8*G(0,-1,1,0,z) + 4*G(0,0,z^-1,h)*G(0,z) - 2*G(0,0
         ,z^-1,Kzp,z) - 2*G(0,0,z^-1,Kzm,z) + 4*G(0,0,z^-1,0,h) - 7/6*G(0,0,h)
         *Pi^2 - 2*G(0,0,h)*G(0,0,z) - 5/6*G(0,0,z)*Pi^2 + 2*G(0,0,z)*G(z^-1,
         Kzp,h) + 2*G(0,0,z)*G(z^-1,Kzm,h) - 2*G(0,0,z)*G(z^-1,0,h) + 7*G(0,0,
         z)*G(Jz^-1,z^-1,h) - G(0,0,z)*G(Jz^-1,z,h) + G(0,0,z)*G(Jz^-1,Jz,h)
          + 2*G(0,0,z)*G(Jz^-1,-1,h) - G(0,0,z)*G(Jz^-1,1,h) - 2*G(0,0,z)*G(z,
         Kzp,h) - 2*G(0,0,z)*G(z,Kzm,h) + 2*G(0,0,z)*G(z,0,h) + 5*G(0,0,z)*G(
         Jz,z^-1,h) - 3*G(0,0,z)*G(Jz,Jz^-1,h) - 3*G(0,0,z)*G(Jz,z,h) + 2*G(0,
         0,z)*G(Jz,-1,h) - G(0,0,z)*G(Jz,1,h) - 2*G(0,0,z)*G(0,z^-1,h) - 2*G(0
         ,0,z)*G(0,z,h) + 2*G(0,0,z)*G(0,Jz,h) - 4*G(0,0,z)*G(0,Kzp,h) - 4*G(0
         ,0,z)*G(0,Kzm,h) + 2*G(0,0,z)*G(0,1,h) - 12*G(0,0,z)*G(1,z^-1,h) + 3*
         G(0,0,z)*G(1,Jz^-1,h) + 4*G(0,0,z)*G(1,z,h) - G(0,0,z)*G(1,Jz,h) - 4*
         G(0,0,z)*G(1,-1,h) + 2*G(0,0,z)*G(1,1,h) - 4*G(0,0,z,h)*G(0,z) + 4*G(
         0,0,z,0,h) + 6*G(0,0,Kzp,z^-1,z) - 2*G(0,0,Kzp,z)*G(z^-1,h) + 2*G(0,0
         ,Kzp,z)*G(z,h) + G(0,0,Kzp,z)*G(0,h) + 4*G(0,0,Kzp,z,z) + 2*G(0,0,Kzp
         ,-1,z) - G(0,0,Kzp,0,z) + 2*G(0,0,Kzp,1,z) + 6*G(0,0,Kzm,z^-1,z) - 2*
         G(0,0,Kzm,z)*G(z^-1,h) + 2*G(0,0,Kzm,z)*G(z,h) + G(0,0,Kzm,z)*G(0,h)
          + 4*G(0,0,Kzm,z,z) + 2*G(0,0,Kzm,-1,z) - G(0,0,Kzm,0,z) + 2*G(0,0,
         Kzm,1,z) - 6*G(0,0,Lzp,z^-1,z) - 6*G(0,0,Lzp,z,z) + 6*G(0,0,Lzp,0,z)
          - 6*G(0,0,Lzm,z^-1,z) - 6*G(0,0,Lzm,z,z) + 6*G(0,0,Lzm,0,z) + 2*G(0,
         0,-1,Kzp,z) + 2*G(0,0,-1,Kzm,z) - 22*G(0,0,-1,0,h) - 90*G(0,0,-1,0,z)
          + 6*G(0,0,0,z)*G(z^-1,h) - 9*G(0,0,0,z)*G(Jz^-1,h) - 6*G(0,0,0,z)*G(
         z,h) + 4*G(0,0,0,z)*G(Jz,h) + 5*G(0,0,0,z)*G(1,h) + 9*G(0,0,0,Kzp,z)
          + 9*G(0,0,0,Kzm,z) + 20*G(0,0,0,-1,z) + 9*G(0,0,0,0,h) + 3*G(0,0,0,0
         ,z) + 20*G(0,0,0,1,z) + 2*G(0,0,1,Kzp,z) + 2*G(0,0,1,Kzm,z) - 12*G(0,
         0,1,0,h) - 76*G(0,0,1,0,z) - 2*G(0,1,z^-1,h)*G(0,z) - 2*G(0,1,z^-1,0,
         h) + 1/3*G(0,1,h)*Pi^2 - 8/3*G(0,1,z)*Pi^2 + 2*G(0,1,z,h)*G(0,z) - 2*
         G(0,1,z,0,h) + 2*G(0,1,Kzp,z^-1,z) + 2*G(0,1,Kzp,z,z) - 3*G(0,1,Kzp,0
         ,z) + 2*G(0,1,Kzm,z^-1,z) + 2*G(0,1,Kzm,z,z) - 3*G(0,1,Kzm,0,z) + 2*
         G(0,1,Lzp,z^-1,z) + 2*G(0,1,Lzp,z,z) + G(0,1,Lzp,0,z) + 2*G(0,1,Lzm,
         z^-1,z) + 2*G(0,1,Lzm,z,z) + G(0,1,Lzm,0,z) - 8*G(0,1,-1,0,z) + 12*G(
         0,1,0,z)*G(z^-1,h) + 6*G(0,1,0,z)*G(Jz^-1,h) - 12*G(0,1,0,z)*G(z,h)
          - 2*G(0,1,0,z)*G(Jz,h) - 5*G(0,1,0,z)*G(0,h) - 4*G(0,1,0,z)*G(1,h)
          - G(0,1,0,Kzp,z) - G(0,1,0,Kzm,z) + 3*G(0,1,0,Lzp,z) + 3*G(0,1,0,Lzm
         ,z) - 24*G(0,1,0,-1,z) - 4*G(0,1,0,0,h) + 37*G(0,1,0,0,z) - 24*G(0,1,
         0,1,z) + 2*G(0,1,1,0,h) + 4*G(1,z^-1,z^-1,0,h) + 4*G(1,z^-1,z,0,h) + 
         2*G(1,z^-1,Kzp,0,z) + 2*G(1,z^-1,Kzm,0,z) + 2*G(1,z^-1,Lzp,0,z) + 2*
         G(1,z^-1,Lzm,0,z) + 4*G(1,z^-1,-1,0,h) + 2*G(1,z^-1,0,Kzp,z) + 2*G(1,
         z^-1,0,Kzm,z) + 2*G(1,z^-1,0,Lzp,z) + 2*G(1,z^-1,0,Lzm,z) - 4*G(1,
         z^-1,0,0,h) - 4*G(1,z^-1,1,0,h) - G(1,Jz^-1,z^-1,0,h) + 1/6*G(1,Jz^-1
         ,h)*Pi^2 - G(1,Jz^-1,z,0,h) + G(1,Jz^-1,1,0,h) - 7*G(1,h)*zeta3 + 4*
         G(1,z,z^-1,0,h) - 2/3*G(1,z,h)*Pi^2 + 4*G(1,z,z,0,h) + 4*G(1,z,-1,0,h
         ) - 4*G(1,z,0,0,h) - 4*G(1,z,1,0,h) - G(1,Jz,z^-1,0,h) + 1/6*G(1,Jz,h
         )*Pi^2 - G(1,Jz,z,0,h) + G(1,Jz,0,0,h) + G(1,Jz,1,0,h) + 4*G(1,Kzp,
         z^-1,0,z) + 1/3*G(1,Kzp,z)*Pi^2 + 2*G(1,Kzp,z,0,z) - 2*G(1,Kzp,-1,0,z
         ) + 2*G(1,Kzp,0,z^-1,z) + 2*G(1,Kzp,0,z)*G(z^-1,h) - 2*G(1,Kzp,0,z)*
         G(z,h) + 4*G(1,Kzp,0,z,z) - 2*G(1,Kzp,0,-1,z) - 4*G(1,Kzp,0,0,z) - 2*
         G(1,Kzp,0,1,z) - 4*G(1,Kzp,1,0,z) + 4*G(1,Kzm,z^-1,0,z) + 1/3*G(1,Kzm
         ,z)*Pi^2 + 2*G(1,Kzm,z,0,z) - 2*G(1,Kzm,-1,0,z) + 2*G(1,Kzm,0,z^-1,z)
          + 2*G(1,Kzm,0,z)*G(z^-1,h) - 2*G(1,Kzm,0,z)*G(z,h) + 4*G(1,Kzm,0,z,z
         ) - 2*G(1,Kzm,0,-1,z) - 4*G(1,Kzm,0,0,z) - 2*G(1,Kzm,0,1,z) - 4*G(1,
         Kzm,1,0,z) + 4*G(1,Lzp,z^-1,0,z) + 1/3*G(1,Lzp,z)*Pi^2 + 2*G(1,Lzp,z,
         0,z) - 2*G(1,Lzp,-1,0,z) + 2*G(1,Lzp,0,z^-1,z) + 2*G(1,Lzp,0,z)*G(
         z^-1,h) - 2*G(1,Lzp,0,z)*G(z,h) + 4*G(1,Lzp,0,z,z) - 2*G(1,Lzp,0,-1,z
         ) - 2*G(1,Lzp,0,0,z) - 2*G(1,Lzp,0,1,z) - 4*G(1,Lzp,1,0,z) + 4*G(1,
         Lzm,z^-1,0,z) + 1/3*G(1,Lzm,z)*Pi^2 + 2*G(1,Lzm,z,0,z) - 2*G(1,Lzm,-1
         ,0,z) + 2*G(1,Lzm,0,z^-1,z) + 2*G(1,Lzm,0,z)*G(z^-1,h) - 2*G(1,Lzm,0,
         z)*G(z,h) + 4*G(1,Lzm,0,z,z) - 2*G(1,Lzm,0,-1,z) - 2*G(1,Lzm,0,0,z)
          - 2*G(1,Lzm,0,1,z) - 4*G(1,Lzm,1,0,z) + 4*G(1,-1,z^-1,0,h) - 2/3*G(1
         ,-1,h)*Pi^2 + 4*G(1,-1,z,0,h) - 2*G(1,-1,Kzp,0,z) - 2*G(1,-1,Kzm,0,z)
          - 2*G(1,-1,Lzp,0,z) - 2*G(1,-1,Lzm,0,z) - 2*G(1,-1,0,Kzp,z) - 2*G(1,
         -1,0,Kzm,z) - 2*G(1,-1,0,Lzp,z) - 2*G(1,-1,0,Lzm,z) - 2*G(1,-1,0,0,h)
          - 4*G(1,-1,1,0,h) + 2*G(1,0,z^-1,Kzp,z) + 2*G(1,0,z^-1,Kzm,z) + 2*G(
         1,0,z^-1,Lzp,z) + 2*G(1,0,z^-1,Lzm,z) - 4*G(1,0,z^-1,0,h) + 1/2*G(1,0
         ,h)*Pi^2 + 2/3*G(1,0,z)*Pi^2 - 2*G(1,0,z)*G(z^-1,Kzp,h) - 2*G(1,0,z)*
         G(z^-1,Kzm,h) - 2*G(1,0,z)*G(z^-1,Lzp,h) - 2*G(1,0,z)*G(z^-1,Lzm,h)
          + 4*G(1,0,z)*G(z^-1,0,h) - 2*G(1,0,z)*G(Jz^-1,z^-1,h) + 2*G(1,0,z)*
         G(Jz^-1,z,h) + 2*G(1,0,z)*G(z,Kzp,h) + 2*G(1,0,z)*G(z,Kzm,h) + 2*G(1,
         0,z)*G(z,Lzp,h) + 2*G(1,0,z)*G(z,Lzm,h) - 4*G(1,0,z)*G(z,0,h) - 2*G(1
         ,0,z)*G(Jz,z^-1,h) + 2*G(1,0,z)*G(Jz,z,h) + 4*G(1,0,z)*G(1,z^-1,h) - 
         4*G(1,0,z)*G(1,z,h) - 4*G(1,0,z,0,h) + 2*G(1,0,Kzp,z^-1,z) + 2*G(1,0,
         Kzp,z)*G(z^-1,h) - 2*G(1,0,Kzp,z)*G(z,h) + 4*G(1,0,Kzp,z,z) - 2*G(1,0
         ,Kzp,-1,z) - 2*G(1,0,Kzp,0,z) - 2*G(1,0,Kzp,1,z) + 2*G(1,0,Kzm,z^-1,z
         ) + 2*G(1,0,Kzm,z)*G(z^-1,h) - 2*G(1,0,Kzm,z)*G(z,h) + 4*G(1,0,Kzm,z,
         z) - 2*G(1,0,Kzm,-1,z) - 2*G(1,0,Kzm,0,z) - 2*G(1,0,Kzm,1,z) + 2*G(1,
         0,Lzp,z^-1,z) + 2*G(1,0,Lzp,z)*G(z^-1,h) - 2*G(1,0,Lzp,z)*G(z,h) + 4*
         G(1,0,Lzp,z,z) - 2*G(1,0,Lzp,-1,z) - 2*G(1,0,Lzp,1,z) + 2*G(1,0,Lzm,
         z^-1,z) + 2*G(1,0,Lzm,z)*G(z^-1,h) - 2*G(1,0,Lzm,z)*G(z,h) + 4*G(1,0,
         Lzm,z,z) - 2*G(1,0,Lzm,-1,z) - 2*G(1,0,Lzm,1,z) - 2*G(1,0,-1,Kzp,z)
          - 2*G(1,0,-1,Kzm,z) - 2*G(1,0,-1,Lzp,z) - 2*G(1,0,-1,Lzm,z) - 2*G(1,
         0,-1,0,h) + 8*G(1,0,-1,0,z) - 8*G(1,0,0,z)*G(z^-1,h) - 6*G(1,0,0,z)*
         G(Jz^-1,h) + 8*G(1,0,0,z)*G(z,h) + 6*G(1,0,0,z)*G(Jz,h) - 4*G(1,0,0,
         Kzp,z) - 4*G(1,0,0,Kzm,z) + 6*G(1,0,0,Lzp,z) + 6*G(1,0,0,Lzm,z) + 16*
         G(1,0,0,-1,z) + 4*G(1,0,0,0,h) - 9*G(1,0,0,0,z) + 16*G(1,0,0,1,z) - 2
         *G(1,0,1,Kzp,z) - 2*G(1,0,1,Kzm,z) - 2*G(1,0,1,Lzp,z) - 2*G(1,0,1,Lzm
         ,z) + 4*G(1,0,1,0,h) + 8*G(1,0,1,0,z) - 2*G(1,1,z^-1,0,h) - 2*G(1,1,z
         ,0,h) - 4*G(1,1,Kzp,0,z) - 4*G(1,1,Kzm,0,z) - 4*G(1,1,Lzp,0,z) - 4*G(
         1,1,Lzm,0,z) - 4*G(1,1,-1,0,h) - 4*G(1,1,0,Kzp,z) - 4*G(1,1,0,Kzm,z)
          - 4*G(1,1,0,Lzp,z) - 4*G(1,1,0,Lzm,z) + 3*G(1,1,0,0,h) + 2*G(1,1,1,0
         ,h) + 10*G(Cm,z)*zeta3 - 1/6*G(Cm,z)*G(Jz,h)*Pi^2 + 1/3*G(Cm,z)*G(-1,
         h)*Pi^2 + 1/6*G(Cm,z)*G(1,h)*Pi^2 + 1/2*G(Cm,0,z)*Pi^2 + 18*G(Cm,0,-1
         ,0,z) - 3*G(Cm,0,0,z)*G(Jz,h) + 6*G(Cm,0,0,z)*G(-1,h) + 3*G(Cm,0,0,z)
         *G(1,h) - 9*G(Cm,0,0,0,z) + 6*G(Cm,0,1,0,z) - 6*G(Cm,1,0,0,z) + 10*G(
         Cp,z)*zeta3 - 1/6*G(Cp,z)*G(Jz,h)*Pi^2 + 1/3*G(Cp,z)*G(-1,h)*Pi^2 + 1/
         6*G(Cp,z)*G(1,h)*Pi^2 + 1/2*G(Cp,0,z)*Pi^2 + 18*G(Cp,0,-1,0,z) - 3*G(
         Cp,0,0,z)*G(Jz,h) + 6*G(Cp,0,0,z)*G(-1,h) + 3*G(Cp,0,0,z)*G(1,h) - 9*
         G(Cp,0,0,0,z) + 6*G(Cp,0,1,0,z) - 6*G(Cp,1,0,0,z) );

id M28 =  + eps^2 * (  - 2*G(0,h)*G(0,z) - 2*G(0,0,h) - 2*G(0,0,z) )

       + eps^3 * ( 16*zeta3 + 4*G(z^-1,0,0,h) + 4*G(z,0,0,h) - 2*G(Jz,z^-1,0,h
         ) + 1/3*G(Jz,h)*Pi^2 - 2*G(Jz,z,0,h) + 2*G(Jz,0,0,h) + 2*G(Jz,1,0,h)
          - 2*G(Lzp,z^-1,0,h) + 4*G(Lzp,z^-1,0,z) - 1/3*G(Lzp,h)*Pi^2 + 1/3*G(
         Lzp,z)*Pi^2 + 2*G(Lzp,z,0,h) + 2*G(Lzp,0,z^-1,z) + 2*G(Lzp,0,z,z) - 4
         *G(Lzp,0,0,h) - 2*G(Lzp,1,0,z) - 2*G(Lzm,z^-1,0,h) + 4*G(Lzm,z^-1,0,z
         ) - 1/3*G(Lzm,h)*Pi^2 + 1/3*G(Lzm,z)*Pi^2 + 2*G(Lzm,z,0,h) + 2*G(Lzm,
         0,z^-1,z) + 2*G(Lzm,0,z,z) - 4*G(Lzm,0,0,h) - 2*G(Lzm,1,0,z) + 4*G(-1
         ,0,h)*G(0,z) + 4*G(-1,0,z)*G(0,h) + 4/3*G(0,h)*Pi^2 - 2*G(0,h)*G(1,0,
         z) - 1/3*G(0,z)*Pi^2 + 4*G(0,z)*G(z^-1,0,h) - 4*G(0,z)*G(z,0,h) - 2*
         G(0,z)*G(Jz,z^-1,h) + 2*G(0,z)*G(Jz,z,h) - 2*G(0,z)*G(Lzp,z^-1,h) - 2
         *G(0,z)*G(Lzp,z,h) + 2*G(0,z)*G(Lzp,0,h) - 2*G(0,z)*G(Lzm,z^-1,h) - 2
         *G(0,z)*G(Lzm,z,h) + 2*G(0,z)*G(Lzm,0,h) + 4*G(0,z)*G(0,z,h) + 2*G(0,
         z)*G(1,z^-1,h) - 2*G(0,z)*G(1,z,h) - 4*G(0,z,0,h) + 2*G(0,Lzp,z^-1,z)
          + 2*G(0,Lzp,z,z) - 2*G(0,Lzp,0,z) + 2*G(0,Lzm,z^-1,z) + 2*G(0,Lzm,z,
         z) - 2*G(0,Lzm,0,z) + 12*G(0,-1,0,h) + 4*G(0,-1,0,z) - 2*G(0,0,h)*G(0
         ,z) + 4*G(0,0,z)*G(z^-1,h) + 4*G(0,0,z)*G(z,h) - 2*G(0,0,z)*G(Jz,h)
          - 2*G(0,0,z)*G(1,h) - 8*G(0,0,0,h) - 10*G(0,0,0,z) + 6*G(0,1,0,h) + 
         2*G(0,1,0,z) + 2*G(1,z^-1,0,h) - 1/3*G(1,h)*Pi^2 + 2*G(1,z,0,h) - 2*
         G(1,Lzp,0,z) - 2*G(1,Lzm,0,z) + 2*G(1,0,z)*G(Lzp,h) + 2*G(1,0,z)*G(
         Lzm,h) - 2*G(1,0,Lzp,z) - 2*G(1,0,Lzm,z) - 6*G(1,0,0,h) - 4*G(1,0,0,z
         ) - 2*G(1,1,0,h) )

       + eps^4 * (  - 4/45*Pi^4 - 8*G(z^-1,z^-1,0,0,h) - 4*G(z^-1,Jz^-1,z^-1,0
         ,h) + 2/3*G(z^-1,Jz^-1,h)*Pi^2 - 4*G(z^-1,Jz^-1,z,0,h) + 4*G(z^-1,
         Jz^-1,1,0,h) - 8*G(z^-1,h)*zeta3 - 8*G(z^-1,z,0,0,h) - 4*G(z^-1,Kzp,
         z^-1,0,h) + 8*G(z^-1,Kzp,z^-1,0,z) - 2/3*G(z^-1,Kzp,h)*Pi^2 + 2/3*G(
         z^-1,Kzp,z)*Pi^2 + 4*G(z^-1,Kzp,z,0,h) + 4*G(z^-1,Kzp,0,z^-1,z) + 4*
         G(z^-1,Kzp,0,z,z) + 8*G(z^-1,Kzp,0,0,h) - 12*G(z^-1,Kzp,0,0,z) - 4*G(
         z^-1,Kzp,1,0,z) - 4*G(z^-1,Kzm,z^-1,0,h) + 8*G(z^-1,Kzm,z^-1,0,z) - 2/
         3*G(z^-1,Kzm,h)*Pi^2 + 2/3*G(z^-1,Kzm,z)*Pi^2 + 4*G(z^-1,Kzm,z,0,h)
          + 4*G(z^-1,Kzm,0,z^-1,z) + 4*G(z^-1,Kzm,0,z,z) + 8*G(z^-1,Kzm,0,0,h)
          - 12*G(z^-1,Kzm,0,0,z) - 4*G(z^-1,Kzm,1,0,z) + 8*G(z^-1,0,z^-1,0,h)
          - 4/3*G(z^-1,0,h)*Pi^2 + 4*G(z^-1,0,Kzp,z^-1,z) + 4*G(z^-1,0,Kzp,z,z
         ) + 4*G(z^-1,0,Kzm,z^-1,z) + 4*G(z^-1,0,Kzm,z,z) - 24*G(z^-1,0,-1,0,h
         ) + 4*G(z^-1,0,0,Kzp,z) + 4*G(z^-1,0,0,Kzm,z) + 4*G(z^-1,0,0,0,h) - 
         12*G(z^-1,0,1,0,h) + 4*G(z^-1,1,z^-1,0,h) - 2/3*G(z^-1,1,h)*Pi^2 + 4*
         G(z^-1,1,z,0,h) - 4*G(z^-1,1,Kzp,0,z) - 4*G(z^-1,1,Kzm,0,z) - 4*G(
         z^-1,1,0,Kzp,z) - 4*G(z^-1,1,0,Kzm,z) + 8*G(z^-1,1,0,0,h) - 4*G(z^-1,
         1,1,0,h) - 8*G(z,z^-1,0,0,h) - 32*G(z,h)*zeta3 - 8*G(z,h)*G(Lzp,z^-1,
         0,z) - 2/3*G(z,h)*G(Lzp,z)*Pi^2 - 4*G(z,h)*G(Lzp,0,z^-1,z) - 4*G(z,h)
         *G(Lzp,0,z,z) + 4*G(z,h)*G(Lzp,1,0,z) - 8*G(z,h)*G(Lzm,z^-1,0,z) - 2/
         3*G(z,h)*G(Lzm,z)*Pi^2 - 4*G(z,h)*G(Lzm,0,z^-1,z) - 4*G(z,h)*G(Lzm,0,
         z,z) + 4*G(z,h)*G(Lzm,1,0,z) - 8*G(z,z,0,0,h) + 4*G(z,Jz,z^-1,0,h) - 
         2/3*G(z,Jz,h)*Pi^2 + 4*G(z,Jz,z,0,h) - 4*G(z,Jz,0,0,h) - 4*G(z,Jz,1,0
         ,h) + 4*G(z,Lzp,z^-1,0,h) + 2/3*G(z,Lzp,h)*Pi^2 - 4*G(z,Lzp,z,0,h) + 
         8*G(z,Lzp,0,0,h) + 4*G(z,Lzm,z^-1,0,h) + 2/3*G(z,Lzm,h)*Pi^2 - 4*G(z,
         Lzm,z,0,h) + 8*G(z,Lzm,0,0,h) - 4/3*G(z,0,h)*Pi^2 + 8*G(z,0,z,0,h) - 
         24*G(z,0,-1,0,h) + 16*G(z,0,0,0,h) - 12*G(z,0,1,0,h) - 4*G(z,1,z^-1,0
         ,h) + 2/3*G(z,1,h)*Pi^2 - 4*G(z,1,z,0,h) + 12*G(z,1,0,0,h) + 4*G(z,1,
         1,0,h) + 4*G(Jz,z^-1,z^-1,0,h) + 4*G(Jz,z^-1,z,0,h) + 4*G(Jz,z^-1,-1,
         0,h) - 6*G(Jz,z^-1,0,0,h) - 4*G(Jz,z^-1,1,0,h) - 2*G(Jz,Jz^-1,z^-1,0,
         h) + 1/3*G(Jz,Jz^-1,h)*Pi^2 - 2*G(Jz,Jz^-1,z,0,h) + 2*G(Jz,Jz^-1,1,0,
         h) + 6*G(Jz,h)*zeta3 + 4*G(Jz,z,z^-1,0,h) - 2/3*G(Jz,z,h)*Pi^2 + 4*G(
         Jz,z,z,0,h) + 4*G(Jz,z,-1,0,h) - 6*G(Jz,z,0,0,h) - 4*G(Jz,z,1,0,h) + 
         4*G(Jz,-1,z^-1,0,h) - 2/3*G(Jz,-1,h)*Pi^2 + 4*G(Jz,-1,z,0,h) - 2*G(Jz
         ,-1,0,0,h) - 4*G(Jz,-1,1,0,h) - 8*G(Jz,0,z^-1,0,h) + G(Jz,0,h)*Pi^2
          - 8*G(Jz,0,z,0,h) - 4*G(Jz,0,-1,0,h) + 8*G(Jz,0,0,0,h) + 8*G(Jz,0,1,
         0,h) - 2*G(Jz,1,z^-1,0,h) - 2*G(Jz,1,z,0,h) - 4*G(Jz,1,-1,0,h) + 6*G(
         Jz,1,0,0,h) + 2*G(Jz,1,1,0,h) - 8*G(Kzp,z^-1,-1,0,z) + 8*G(Kzp,z^-1,0
         ,z)*G(z^-1,h) - 8*G(Kzp,z^-1,0,-1,z) + 8*G(Kzp,z^-1,0,0,z) - 4*G(Kzp,
         z^-1,0,1,z) - 4*G(Kzp,z^-1,1,0,z) + 2/3*G(Kzp,z)*G(z^-1,h)*Pi^2 - 8*
         G(Kzp,-1,z^-1,0,z) - 2/3*G(Kzp,-1,z)*Pi^2 - 4*G(Kzp,-1,0,z^-1,z) - 4*
         G(Kzp,-1,0,z,z) + 12*G(Kzp,-1,0,0,z) + 4*G(Kzp,-1,1,0,z) + 4*G(Kzp,0,
         z^-1,z)*G(z^-1,h) - 4*G(Kzp,0,z^-1,-1,z) + 6*G(Kzp,0,z^-1,0,z) - 2*G(
         Kzp,0,z^-1,1,z) + 1/3*G(Kzp,0,z)*Pi^2 + 4*G(Kzp,0,z,z)*G(z^-1,h) - 4*
         G(Kzp,0,z,-1,z) + 2*G(Kzp,0,z,0,z) - 2*G(Kzp,0,z,1,z) - 4*G(Kzp,0,-1,
         z^-1,z) - 4*G(Kzp,0,-1,z,z) + 12*G(Kzp,0,-1,0,z) + 4*G(Kzp,0,0,z^-1,z
         ) - 12*G(Kzp,0,0,z)*G(z^-1,h) + 4*G(Kzp,0,0,z,z) + 12*G(Kzp,0,0,-1,z)
          - 18*G(Kzp,0,0,0,z) + 6*G(Kzp,0,0,1,z) - 2*G(Kzp,0,1,z^-1,z) - 2*G(
         Kzp,0,1,z,z) + 4*G(Kzp,0,1,0,z) - 4*G(Kzp,1,z^-1,0,z) - 1/3*G(Kzp,1,z
         )*Pi^2 + 4*G(Kzp,1,-1,0,z) - 2*G(Kzp,1,0,z^-1,z) - 4*G(Kzp,1,0,z)*G(
         z^-1,h) - 2*G(Kzp,1,0,z,z) + 4*G(Kzp,1,0,-1,z) + 2*G(Kzp,1,0,0,z) + 2
         *G(Kzp,1,0,1,z) + 4*G(Kzp,1,1,0,z) - 8*G(Kzm,z^-1,-1,0,z) + 8*G(Kzm,
         z^-1,0,z)*G(z^-1,h) - 8*G(Kzm,z^-1,0,-1,z) + 8*G(Kzm,z^-1,0,0,z) - 4*
         G(Kzm,z^-1,0,1,z) - 4*G(Kzm,z^-1,1,0,z) + 2/3*G(Kzm,z)*G(z^-1,h)*Pi^2
          - 8*G(Kzm,-1,z^-1,0,z) - 2/3*G(Kzm,-1,z)*Pi^2 - 4*G(Kzm,-1,0,z^-1,z)
          - 4*G(Kzm,-1,0,z,z) + 12*G(Kzm,-1,0,0,z) + 4*G(Kzm,-1,1,0,z) + 4*G(
         Kzm,0,z^-1,z)*G(z^-1,h) - 4*G(Kzm,0,z^-1,-1,z) + 6*G(Kzm,0,z^-1,0,z)
          - 2*G(Kzm,0,z^-1,1,z) + 1/3*G(Kzm,0,z)*Pi^2 + 4*G(Kzm,0,z,z)*G(z^-1,
         h) - 4*G(Kzm,0,z,-1,z) + 2*G(Kzm,0,z,0,z) - 2*G(Kzm,0,z,1,z) - 4*G(
         Kzm,0,-1,z^-1,z) - 4*G(Kzm,0,-1,z,z) + 12*G(Kzm,0,-1,0,z) + 4*G(Kzm,0
         ,0,z^-1,z) - 12*G(Kzm,0,0,z)*G(z^-1,h) + 4*G(Kzm,0,0,z,z) + 12*G(Kzm,
         0,0,-1,z) - 18*G(Kzm,0,0,0,z) + 6*G(Kzm,0,0,1,z) - 2*G(Kzm,0,1,z^-1,z
         ) - 2*G(Kzm,0,1,z,z) + 4*G(Kzm,0,1,0,z) - 4*G(Kzm,1,z^-1,0,z) - 1/3*
         G(Kzm,1,z)*Pi^2 + 4*G(Kzm,1,-1,0,z) - 2*G(Kzm,1,0,z^-1,z) - 4*G(Kzm,1
         ,0,z)*G(z^-1,h) - 2*G(Kzm,1,0,z,z) + 4*G(Kzm,1,0,-1,z) + 2*G(Kzm,1,0,
         0,z) + 2*G(Kzm,1,0,1,z) + 4*G(Kzm,1,1,0,z) + 4*G(Lzp,z^-1,z^-1,0,h)
          - 8*G(Lzp,z^-1,z^-1,0,z) + 4/3*G(Lzp,z^-1,h)*Pi^2 - 4/3*G(Lzp,z^-1,z
         )*Pi^2 - 4*G(Lzp,z^-1,z,0,h) + 8*G(Lzp,z^-1,z,0,z) + 12*G(Lzp,z^-1,-1
         ,0,h) - 16*G(Lzp,z^-1,-1,0,z) - 4*G(Lzp,z^-1,0,z^-1,z) + 4*G(Lzp,z^-1
         ,0,z,z) - 6*G(Lzp,z^-1,0,0,h) + 8*G(Lzp,z^-1,0,0,z) - 4*G(Lzp,z^-1,0,
         1,z) + 4*G(Lzp,z^-1,1,0,h) - 4*G(Lzp,z^-1,1,0,z) + 10*G(Lzp,h)*zeta3
          - 10*G(Lzp,z)*zeta3 + 4*G(Lzp,z,z^-1,0,h) + 2/3*G(Lzp,z,h)*Pi^2 - 4*
         G(Lzp,z,z,0,h) - 12*G(Lzp,z,-1,0,h) + 8*G(Lzp,z,-1,0,z) + 10*G(Lzp,z,
         0,0,h) - 4*G(Lzp,z,1,0,h) + 4*G(Lzp,z,1,0,z) - 2*G(Lzp,Kzp,z^-1,0,h)
          + 4*G(Lzp,Kzp,z^-1,0,z) - 1/3*G(Lzp,Kzp,h)*Pi^2 + 1/3*G(Lzp,Kzp,z)*
         Pi^2 + 2*G(Lzp,Kzp,z,0,h) + 2*G(Lzp,Kzp,0,z^-1,z) + 2*G(Lzp,Kzp,0,z,z
         ) + 4*G(Lzp,Kzp,0,0,h) - 6*G(Lzp,Kzp,0,0,z) - 2*G(Lzp,Kzp,1,0,z) - 2*
         G(Lzp,Kzm,z^-1,0,h) + 4*G(Lzp,Kzm,z^-1,0,z) - 1/3*G(Lzp,Kzm,h)*Pi^2
          + 1/3*G(Lzp,Kzm,z)*Pi^2 + 2*G(Lzp,Kzm,z,0,h) + 2*G(Lzp,Kzm,0,z^-1,z)
          + 2*G(Lzp,Kzm,0,z,z) + 4*G(Lzp,Kzm,0,0,h) - 6*G(Lzp,Kzm,0,0,z) - 2*
         G(Lzp,Kzm,1,0,z) - 4*G(Lzp,-1,z^-1,0,z) - 2/3*G(Lzp,-1,z)*Pi^2 - 4*G(
         Lzp,-1,z,0,z) - 4*G(Lzp,-1,0,z^-1,z) - 4*G(Lzp,-1,0,z,z) + 6*G(Lzp,-1
         ,0,0,z) + 4*G(Lzp,-1,1,0,z) - 4*G(Lzp,0,z^-1,z^-1,z) - 2*G(Lzp,0,z^-1
         ,0,h) + 4*G(Lzp,0,z^-1,0,z) - 2*G(Lzp,0,z^-1,1,z) + 2/3*G(Lzp,0,z)*
         Pi^2 + 4*G(Lzp,0,z,z,z) + 2*G(Lzp,0,z,0,h) + 4*G(Lzp,0,z,0,z) - 2*G(
         Lzp,0,z,1,z) + 2*G(Lzp,0,Kzp,z^-1,z) + 2*G(Lzp,0,Kzp,z,z) + 2*G(Lzp,0
         ,Kzm,z^-1,z) + 2*G(Lzp,0,Kzm,z,z) + 24*G(Lzp,0,-1,0,h) - 20*G(Lzp,0,
         -1,0,z) + 2*G(Lzp,0,0,z^-1,z) + 2*G(Lzp,0,0,z,z) + 2*G(Lzp,0,0,Kzp,z)
          + 2*G(Lzp,0,0,Kzm,z) - 16*G(Lzp,0,0,0,h) - 2*G(Lzp,0,1,z^-1,z) - 2*
         G(Lzp,0,1,z,z) + 8*G(Lzp,0,1,0,h) - 12*G(Lzp,0,1,0,z) + 1/3*G(Lzp,1,z
         )*Pi^2 - 2*G(Lzp,1,Kzp,0,z) - 2*G(Lzp,1,Kzm,0,z) + 4*G(Lzp,1,-1,0,z)
          + 2*G(Lzp,1,0,z^-1,z) - 2*G(Lzp,1,0,z,z) - 2*G(Lzp,1,0,Kzp,z) - 2*G(
         Lzp,1,0,Kzm,z) - 12*G(Lzp,1,0,0,h) + 8*G(Lzp,1,0,0,z) + 2*G(Lzp,1,0,1
         ,z) + 2*G(Lzp,1,1,0,z) + 4*G(Lzm,z^-1,z^-1,0,h) - 8*G(Lzm,z^-1,z^-1,0
         ,z) + 4/3*G(Lzm,z^-1,h)*Pi^2 - 4/3*G(Lzm,z^-1,z)*Pi^2 - 4*G(Lzm,z^-1,
         z,0,h) + 8*G(Lzm,z^-1,z,0,z) + 12*G(Lzm,z^-1,-1,0,h) - 16*G(Lzm,z^-1,
         -1,0,z) - 4*G(Lzm,z^-1,0,z^-1,z) + 4*G(Lzm,z^-1,0,z,z) - 6*G(Lzm,z^-1
         ,0,0,h) + 8*G(Lzm,z^-1,0,0,z) - 4*G(Lzm,z^-1,0,1,z) + 4*G(Lzm,z^-1,1,
         0,h) - 4*G(Lzm,z^-1,1,0,z) + 10*G(Lzm,h)*zeta3 - 10*G(Lzm,z)*zeta3 + 
         4*G(Lzm,z,z^-1,0,h) + 2/3*G(Lzm,z,h)*Pi^2 - 4*G(Lzm,z,z,0,h) - 12*G(
         Lzm,z,-1,0,h) + 8*G(Lzm,z,-1,0,z) + 10*G(Lzm,z,0,0,h) - 4*G(Lzm,z,1,0
         ,h) + 4*G(Lzm,z,1,0,z) - 2*G(Lzm,Kzp,z^-1,0,h) + 4*G(Lzm,Kzp,z^-1,0,z
         ) - 1/3*G(Lzm,Kzp,h)*Pi^2 + 1/3*G(Lzm,Kzp,z)*Pi^2 + 2*G(Lzm,Kzp,z,0,h
         ) + 2*G(Lzm,Kzp,0,z^-1,z) + 2*G(Lzm,Kzp,0,z,z) + 4*G(Lzm,Kzp,0,0,h)
          - 6*G(Lzm,Kzp,0,0,z) - 2*G(Lzm,Kzp,1,0,z) - 2*G(Lzm,Kzm,z^-1,0,h) + 
         4*G(Lzm,Kzm,z^-1,0,z) - 1/3*G(Lzm,Kzm,h)*Pi^2 + 1/3*G(Lzm,Kzm,z)*Pi^2
          + 2*G(Lzm,Kzm,z,0,h) + 2*G(Lzm,Kzm,0,z^-1,z) + 2*G(Lzm,Kzm,0,z,z) + 
         4*G(Lzm,Kzm,0,0,h) - 6*G(Lzm,Kzm,0,0,z) - 2*G(Lzm,Kzm,1,0,z) - 4*G(
         Lzm,-1,z^-1,0,z) - 2/3*G(Lzm,-1,z)*Pi^2 - 4*G(Lzm,-1,z,0,z) - 4*G(Lzm
         ,-1,0,z^-1,z) - 4*G(Lzm,-1,0,z,z) + 6*G(Lzm,-1,0,0,z) + 4*G(Lzm,-1,1,
         0,z) - 4*G(Lzm,0,z^-1,z^-1,z) - 2*G(Lzm,0,z^-1,0,h) + 4*G(Lzm,0,z^-1,
         0,z) - 2*G(Lzm,0,z^-1,1,z) + 2/3*G(Lzm,0,z)*Pi^2 + 4*G(Lzm,0,z,z,z)
          + 2*G(Lzm,0,z,0,h) + 4*G(Lzm,0,z,0,z) - 2*G(Lzm,0,z,1,z) + 2*G(Lzm,0
         ,Kzp,z^-1,z) + 2*G(Lzm,0,Kzp,z,z) + 2*G(Lzm,0,Kzm,z^-1,z) + 2*G(Lzm,0
         ,Kzm,z,z) + 24*G(Lzm,0,-1,0,h) - 20*G(Lzm,0,-1,0,z) + 2*G(Lzm,0,0,
         z^-1,z) + 2*G(Lzm,0,0,z,z) + 2*G(Lzm,0,0,Kzp,z) + 2*G(Lzm,0,0,Kzm,z)
          - 16*G(Lzm,0,0,0,h) - 2*G(Lzm,0,1,z^-1,z) - 2*G(Lzm,0,1,z,z) + 8*G(
         Lzm,0,1,0,h) - 12*G(Lzm,0,1,0,z) + 1/3*G(Lzm,1,z)*Pi^2 - 2*G(Lzm,1,
         Kzp,0,z) - 2*G(Lzm,1,Kzm,0,z) + 4*G(Lzm,1,-1,0,z) + 2*G(Lzm,1,0,z^-1,
         z) - 2*G(Lzm,1,0,z,z) - 2*G(Lzm,1,0,Kzp,z) - 2*G(Lzm,1,0,Kzm,z) - 12*
         G(Lzm,1,0,0,h) + 8*G(Lzm,1,0,0,z) + 2*G(Lzm,1,0,1,z) + 2*G(Lzm,1,1,0,
         z) + 2*G(-1,Jz^-1,z^-1,h)*G(0,z) + 2*G(-1,Jz^-1,z^-1,0,h) - 1/3*G(-1,
         Jz^-1,h)*Pi^2 - 6*G(-1,Jz^-1,h)*G(0,0,z) - 2*G(-1,Jz^-1,z,h)*G(0,z)
          + 2*G(-1,Jz^-1,z,0,h) - 2*G(-1,Jz^-1,1,0,h) - 4*G(-1,h)*zeta3 - 1/3*
         G(-1,h)*G(0,z)*Pi^2 + 6*G(-1,h)*G(0,0,0,z) - 8*G(-1,z)*zeta3 + 2/3*G(
         -1,z)*G(Lzp,h)*Pi^2 + 2/3*G(-1,z)*G(Lzm,h)*Pi^2 - 4/3*G(-1,z)*G(0,h)*
         Pi^2 + 2*G(-1,Jz,z^-1,h)*G(0,z) + 2*G(-1,Jz,z^-1,0,h) - 1/3*G(-1,Jz,h
         )*Pi^2 + 2*G(-1,Jz,h)*G(0,0,z) - 2*G(-1,Jz,z,h)*G(0,z) + 2*G(-1,Jz,z,
         0,h) - 2*G(-1,Jz,0,0,h) - 2*G(-1,Jz,1,0,h) - 8*G(-1,Kzp,z^-1,0,z) - 2/
         3*G(-1,Kzp,z)*Pi^2 - 4*G(-1,Kzp,0,z^-1,z) - 4*G(-1,Kzp,0,z,z) + 12*G(
         -1,Kzp,0,0,z) + 4*G(-1,Kzp,1,0,z) - 8*G(-1,Kzm,z^-1,0,z) - 2/3*G(-1,
         Kzm,z)*Pi^2 - 4*G(-1,Kzm,0,z^-1,z) - 4*G(-1,Kzm,0,z,z) + 12*G(-1,Kzm,
         0,0,z) + 4*G(-1,Kzm,1,0,z) - 4*G(-1,Lzp,z^-1,0,z) - 2/3*G(-1,Lzp,z)*
         Pi^2 - 4*G(-1,Lzp,z,0,z) - 4*G(-1,Lzp,0,z^-1,z) - 4*G(-1,Lzp,0,z,z)
          + 6*G(-1,Lzp,0,0,z) + 4*G(-1,Lzp,1,0,z) - 4*G(-1,Lzm,z^-1,0,z) - 2/3
         *G(-1,Lzm,z)*Pi^2 - 4*G(-1,Lzm,z,0,z) - 4*G(-1,Lzm,0,z^-1,z) - 4*G(-1
         ,Lzm,0,z,z) + 6*G(-1,Lzm,0,0,z) + 4*G(-1,Lzm,1,0,z) - 8*G(-1,-1,0,h)*
         G(0,z) - 8*G(-1,-1,0,z)*G(0,h) - 2/3*G(-1,0,h)*Pi^2 - 8*G(-1,0,h)*G(
         -1,0,z) - 8*G(-1,0,z)*G(z^-1,0,h) + 8*G(-1,0,z)*G(z,0,h) + 12*G(-1,0,
         z)*G(Jz,z^-1,h) - 12*G(-1,0,z)*G(Jz,z,h) + 4*G(-1,0,z)*G(Lzp,z^-1,h)
          + 4*G(-1,0,z)*G(Lzp,z,h) - 4*G(-1,0,z)*G(Lzp,0,h) + 4*G(-1,0,z)*G(
         Lzm,z^-1,h) + 4*G(-1,0,z)*G(Lzm,z,h) - 4*G(-1,0,z)*G(Lzm,0,h) + 8*G(
         -1,0,z)*G(0,z^-1,h) - 16*G(-1,0,z)*G(0,z,h) + 4*G(-1,0,z)*G(0,0,h) - 
         12*G(-1,0,z)*G(1,z^-1,h) + 12*G(-1,0,z)*G(1,z,h) - 4*G(-1,0,Kzp,z^-1,
         z) - 4*G(-1,0,Kzp,z,z) - 4*G(-1,0,Kzm,z^-1,z) - 4*G(-1,0,Kzm,z,z) - 4
         *G(-1,0,Lzp,z^-1,z) - 4*G(-1,0,Lzp,z,z) + 2*G(-1,0,Lzp,0,z) - 4*G(-1,
         0,Lzm,z^-1,z) - 4*G(-1,0,Lzm,z,z) + 2*G(-1,0,Lzm,0,z) + 16*G(-1,0,-1,
         0,z) + 4*G(-1,0,0,h)*G(0,z) + 2*G(-1,0,0,z)*G(Lzp,h) + 2*G(-1,0,0,z)*
         G(Lzm,h) + 2*G(-1,0,0,z)*G(0,h) - 4*G(-1,0,0,Kzp,z) - 4*G(-1,0,0,Kzm,
         z) - 2*G(-1,0,0,Lzp,z) - 2*G(-1,0,0,Lzm,z) + 6*G(-1,0,0,0,h) + 6*G(-1
         ,0,0,0,z) + 12*G(-1,0,1,0,z) - 4*G(-1,1,z^-1,h)*G(0,z) - 4*G(-1,1,
         z^-1,0,h) + 2/3*G(-1,1,h)*Pi^2 + 4*G(-1,1,h)*G(0,0,z) + 4*G(-1,1,z,h)
         *G(0,z) - 4*G(-1,1,z,0,h) + 4*G(-1,1,Kzp,0,z) + 4*G(-1,1,Kzm,0,z) + 4
         *G(-1,1,Lzp,0,z) + 4*G(-1,1,Lzm,0,z) - 4*G(-1,1,0,z)*G(Lzp,h) - 4*G(
         -1,1,0,z)*G(Lzm,h) + 4*G(-1,1,0,z)*G(0,h) + 4*G(-1,1,0,Kzp,z) + 4*G(
         -1,1,0,Kzm,z) + 4*G(-1,1,0,Lzp,z) + 4*G(-1,1,0,Lzm,z) + 2*G(-1,1,0,0,
         h) - 8*G(-1,1,0,0,z) + 4*G(-1,1,1,0,h) - 4/3*G(0,z^-1,h)*Pi^2 + 8*G(0
         ,z^-1,h)*G(1,0,z) + 8*G(0,z^-1,z,0,h) + 4*G(0,z^-1,Kzp,z^-1,z) + 4*G(
         0,z^-1,Kzp,z,z) + 4*G(0,z^-1,Kzm,z^-1,z) + 4*G(0,z^-1,Kzm,z,z) - 8*G(
         0,z^-1,-1,0,h) + 4*G(0,z^-1,0,Kzp,z) + 4*G(0,z^-1,0,Kzm,z) + 12*G(0,
         z^-1,0,0,h) - 8*G(0,z^-1,1,0,h) + 22*G(0,h)*zeta3 - 4*G(0,h)*G(Kzp,
         z^-1,0,z) - 1/3*G(0,h)*G(Kzp,z)*Pi^2 - 2*G(0,h)*G(Kzp,0,z^-1,z) - 2*
         G(0,h)*G(Kzp,0,z,z) + 6*G(0,h)*G(Kzp,0,0,z) + 2*G(0,h)*G(Kzp,1,0,z)
          - 4*G(0,h)*G(Kzm,z^-1,0,z) - 1/3*G(0,h)*G(Kzm,z)*Pi^2 - 2*G(0,h)*G(
         Kzm,0,z^-1,z) - 2*G(0,h)*G(Kzm,0,z,z) + 6*G(0,h)*G(Kzm,0,0,z) + 2*G(0
         ,h)*G(Kzm,1,0,z) + 4*G(0,h)*G(Lzp,z^-1,0,z) + 1/3*G(0,h)*G(Lzp,z)*
         Pi^2 + 2*G(0,h)*G(Lzp,0,z^-1,z) + 2*G(0,h)*G(Lzp,0,z,z) - 2*G(0,h)*G(
         Lzp,1,0,z) + 4*G(0,h)*G(Lzm,z^-1,0,z) + 1/3*G(0,h)*G(Lzm,z)*Pi^2 + 2*
         G(0,h)*G(Lzm,0,z^-1,z) + 2*G(0,h)*G(Lzm,0,z,z) - 2*G(0,h)*G(Lzm,1,0,z
         ) - 2/3*G(0,h)*G(0,z)*Pi^2 - 2*G(0,h)*G(0,Kzp,z^-1,z) - 2*G(0,h)*G(0,
         Kzp,z,z) - 2*G(0,h)*G(0,Kzm,z^-1,z) - 2*G(0,h)*G(0,Kzm,z,z) + 2*G(0,h
         )*G(0,Lzp,z^-1,z) + 2*G(0,h)*G(0,Lzp,z,z) - 2*G(0,h)*G(0,Lzp,0,z) + 2
         *G(0,h)*G(0,Lzm,z^-1,z) + 2*G(0,h)*G(0,Lzm,z,z) - 2*G(0,h)*G(0,Lzm,0,
         z) + 2/3*G(0,h)*G(1,z)*Pi^2 + 2*G(0,h)*G(1,Kzp,0,z) + 2*G(0,h)*G(1,
         Kzm,0,z) - 2*G(0,h)*G(1,Lzp,0,z) - 2*G(0,h)*G(1,Lzm,0,z) + 4*G(0,h)*
         G(1,-1,0,z) + 2*G(0,h)*G(1,0,Kzp,z) + 2*G(0,h)*G(1,0,Kzm,z) - 2*G(0,h
         )*G(1,0,Lzp,z) - 2*G(0,h)*G(1,0,Lzm,z) - 10*G(0,h)*G(1,0,0,z) - 2*G(0
         ,h)*G(1,1,0,z) + 28*G(0,z)*zeta3 - 8*G(0,z)*G(z^-1,z^-1,0,h) - 4*G(0,
         z)*G(z^-1,Jz^-1,z^-1,h) + 4*G(0,z)*G(z^-1,Jz^-1,z,h) - 4/3*G(0,z)*G(
         z^-1,h)*Pi^2 + 8*G(0,z)*G(z^-1,z,0,h) - 4*G(0,z)*G(z^-1,Kzp,z^-1,h)
          - 4*G(0,z)*G(z^-1,Kzp,z,h) + 4*G(0,z)*G(z^-1,Kzp,0,h) - 4*G(0,z)*G(
         z^-1,Kzm,z^-1,h) - 4*G(0,z)*G(z^-1,Kzm,z,h) + 4*G(0,z)*G(z^-1,Kzm,0,h
         ) - 8*G(0,z)*G(z^-1,-1,0,h) + 8*G(0,z)*G(z^-1,0,z^-1,h) + 4*G(0,z)*G(
         z^-1,0,0,h) + 4*G(0,z)*G(z^-1,1,z^-1,h) - 4*G(0,z)*G(z^-1,1,z,h) - 8*
         G(0,z)*G(z,z^-1,0,h) + 2*G(0,z)*G(z,h)*Pi^2 + 8*G(0,z)*G(z,z,0,h) + 4
         *G(0,z)*G(z,Jz,z^-1,h) - 4*G(0,z)*G(z,Jz,z,h) + 4*G(0,z)*G(z,Lzp,z^-1
         ,h) + 4*G(0,z)*G(z,Lzp,z,h) - 4*G(0,z)*G(z,Lzp,0,h) + 4*G(0,z)*G(z,
         Lzm,z^-1,h) + 4*G(0,z)*G(z,Lzm,z,h) - 4*G(0,z)*G(z,Lzm,0,h) + 8*G(0,z
         )*G(z,-1,0,h) - 8*G(0,z)*G(z,0,z,h) - 4*G(0,z)*G(z,0,0,h) - 4*G(0,z)*
         G(z,1,z^-1,h) + 4*G(0,z)*G(z,1,z,h) + 4*G(0,z)*G(Jz,z^-1,z^-1,h) - 4*
         G(0,z)*G(Jz,z^-1,z,h) - 2*G(0,z)*G(Jz,Jz^-1,z^-1,h) + 2*G(0,z)*G(Jz,
         Jz^-1,z,h) + 4*G(0,z)*G(Jz,z,z^-1,h) - 4*G(0,z)*G(Jz,z,z,h) + 4*G(0,z
         )*G(Jz,-1,z^-1,h) - 4*G(0,z)*G(Jz,-1,z,h) - 8*G(0,z)*G(Jz,0,z^-1,h)
          + 8*G(0,z)*G(Jz,0,z,h) - 2*G(0,z)*G(Jz,1,z^-1,h) + 2*G(0,z)*G(Jz,1,z
         ,h) + 4*G(0,z)*G(Lzp,z^-1,z^-1,h) + 4*G(0,z)*G(Lzp,z^-1,z,h) - 4*G(0,
         z)*G(Lzp,z^-1,0,h) - G(0,z)*G(Lzp,h)*Pi^2 + 4*G(0,z)*G(Lzp,z,z^-1,h)
          + 4*G(0,z)*G(Lzp,z,z,h) - 4*G(0,z)*G(Lzp,z,0,h) - 2*G(0,z)*G(Lzp,Kzp
         ,z^-1,h) - 2*G(0,z)*G(Lzp,Kzp,z,h) + 2*G(0,z)*G(Lzp,Kzp,0,h) - 2*G(0,
         z)*G(Lzp,Kzm,z^-1,h) - 2*G(0,z)*G(Lzp,Kzm,z,h) + 2*G(0,z)*G(Lzp,Kzm,0
         ,h) - 2*G(0,z)*G(Lzp,0,z^-1,h) - 2*G(0,z)*G(Lzp,0,z,h) + 2*G(0,z)*G(
         Lzp,0,0,h) + 4*G(0,z)*G(Lzm,z^-1,z^-1,h) + 4*G(0,z)*G(Lzm,z^-1,z,h)
          - 4*G(0,z)*G(Lzm,z^-1,0,h) - G(0,z)*G(Lzm,h)*Pi^2 + 4*G(0,z)*G(Lzm,z
         ,z^-1,h) + 4*G(0,z)*G(Lzm,z,z,h) - 4*G(0,z)*G(Lzm,z,0,h) - 2*G(0,z)*
         G(Lzm,Kzp,z^-1,h) - 2*G(0,z)*G(Lzm,Kzp,z,h) + 2*G(0,z)*G(Lzm,Kzp,0,h)
          - 2*G(0,z)*G(Lzm,Kzm,z^-1,h) - 2*G(0,z)*G(Lzm,Kzm,z,h) + 2*G(0,z)*G(
         Lzm,Kzm,0,h) - 2*G(0,z)*G(Lzm,0,z^-1,h) - 2*G(0,z)*G(Lzm,0,z,h) + 2*
         G(0,z)*G(Lzm,0,0,h) - 8*G(0,z)*G(0,z^-1,z,h) + 12*G(0,z)*G(0,z^-1,0,h
         ) - 8*G(0,z)*G(0,z,z,h) - 4*G(0,z)*G(0,z,0,h) - 6*G(0,z)*G(0,Jz,z^-1,
         h) + 6*G(0,z)*G(0,Jz,z,h) + 6*G(0,z)*G(0,Kzp,z^-1,h) + 6*G(0,z)*G(0,
         Kzp,z,h) - 6*G(0,z)*G(0,Kzp,0,h) + 6*G(0,z)*G(0,Kzm,z^-1,h) + 6*G(0,z
         )*G(0,Kzm,z,h) - 6*G(0,z)*G(0,Kzm,0,h) - 4*G(0,z)*G(0,Lzp,z^-1,h) - 4
         *G(0,z)*G(0,Lzp,z,h) + 4*G(0,z)*G(0,Lzp,0,h) - 4*G(0,z)*G(0,Lzm,z^-1,
         h) - 4*G(0,z)*G(0,Lzm,z,h) + 4*G(0,z)*G(0,Lzm,0,h) - 4*G(0,z)*G(1,
         z^-1,z^-1,h) + 4*G(0,z)*G(1,z^-1,z,h) + 8*G(0,z)*G(1,z^-1,0,h) + 2*G(
         0,z)*G(1,Jz^-1,z^-1,h) - 2*G(0,z)*G(1,Jz^-1,z,h) - 1/3*G(0,z)*G(1,h)*
         Pi^2 - 4*G(0,z)*G(1,z,z^-1,h) + 4*G(0,z)*G(1,z,z,h) - 8*G(0,z)*G(1,z,
         0,h) + 4*G(0,z)*G(1,Kzp,z^-1,h) + 4*G(0,z)*G(1,Kzp,z,h) - 4*G(0,z)*G(
         1,Kzp,0,h) + 4*G(0,z)*G(1,Kzm,z^-1,h) + 4*G(0,z)*G(1,Kzm,z,h) - 4*G(0
         ,z)*G(1,Kzm,0,h) - 4*G(0,z)*G(1,Lzp,z^-1,h) - 4*G(0,z)*G(1,Lzp,z,h)
          + 4*G(0,z)*G(1,Lzp,0,h) - 4*G(0,z)*G(1,Lzm,z^-1,h) - 4*G(0,z)*G(1,
         Lzm,z,h) + 4*G(0,z)*G(1,Lzm,0,h) - 4*G(0,z)*G(1,-1,z^-1,h) + 4*G(0,z)
         *G(1,-1,z,h) + 2*G(0,z)*G(1,1,z^-1,h) - 2*G(0,z)*G(1,1,z,h) - 4/3*G(0
         ,z,h)*Pi^2 + 8*G(0,z,z,0,h) + 16*G(0,z,-1,0,h) - 4*G(0,z,0,0,h) - 6*
         G(0,Jz,z^-1,0,h) + G(0,Jz,h)*Pi^2 - 6*G(0,Jz,z,0,h) + 6*G(0,Jz,0,0,h)
          + 6*G(0,Jz,1,0,h) + 4*G(0,Kzp,z^-1,z)*G(z^-1,h) - 2*G(0,Kzp,z^-1,z)*
         G(1,h) - 4*G(0,Kzp,z^-1,-1,z) + 6*G(0,Kzp,z^-1,0,h) - 6*G(0,Kzp,z^-1,
         0,z) - 2*G(0,Kzp,z^-1,1,z) + G(0,Kzp,h)*Pi^2 - 6*G(0,Kzp,h)*G(1,0,z)
          - 2/3*G(0,Kzp,z)*Pi^2 + 4*G(0,Kzp,z,z)*G(z^-1,h) - 2*G(0,Kzp,z,z)*G(
         1,h) - 4*G(0,Kzp,z,-1,z) - 6*G(0,Kzp,z,0,h) + 2*G(0,Kzp,z,0,z) - 2*G(
         0,Kzp,z,1,z) - 4*G(0,Kzp,-1,z^-1,z) - 4*G(0,Kzp,-1,z,z) - 2*G(0,Kzp,0
         ,z^-1,z) - 2*G(0,Kzp,0,z,z) - 12*G(0,Kzp,0,0,h) + 12*G(0,Kzp,0,0,z)
          - 2*G(0,Kzp,1,z^-1,z) - 2*G(0,Kzp,1,z,z) + 4*G(0,Kzp,1,0,z) + 4*G(0,
         Kzm,z^-1,z)*G(z^-1,h) - 2*G(0,Kzm,z^-1,z)*G(1,h) - 4*G(0,Kzm,z^-1,-1,
         z) + 6*G(0,Kzm,z^-1,0,h) - 6*G(0,Kzm,z^-1,0,z) - 2*G(0,Kzm,z^-1,1,z)
          + G(0,Kzm,h)*Pi^2 - 6*G(0,Kzm,h)*G(1,0,z) - 2/3*G(0,Kzm,z)*Pi^2 + 4*
         G(0,Kzm,z,z)*G(z^-1,h) - 2*G(0,Kzm,z,z)*G(1,h) - 4*G(0,Kzm,z,-1,z) - 
         6*G(0,Kzm,z,0,h) + 2*G(0,Kzm,z,0,z) - 2*G(0,Kzm,z,1,z) - 4*G(0,Kzm,-1
         ,z^-1,z) - 4*G(0,Kzm,-1,z,z) - 2*G(0,Kzm,0,z^-1,z) - 2*G(0,Kzm,0,z,z)
          - 12*G(0,Kzm,0,0,h) + 12*G(0,Kzm,0,0,z) - 2*G(0,Kzm,1,z^-1,z) - 2*G(
         0,Kzm,1,z,z) + 4*G(0,Kzm,1,0,z) - 4*G(0,Lzp,z^-1,z^-1,z) - 4*G(0,Lzp,
         z^-1,z)*G(z,h) + 2*G(0,Lzp,z^-1,z)*G(1,h) - 4*G(0,Lzp,z^-1,0,h) + 8*
         G(0,Lzp,z^-1,0,z) - 2*G(0,Lzp,z^-1,1,z) - 2/3*G(0,Lzp,h)*Pi^2 + 4*G(0
         ,Lzp,h)*G(1,0,z) + 4/3*G(0,Lzp,z)*Pi^2 - 4*G(0,Lzp,z,z)*G(z,h) + 2*G(
         0,Lzp,z,z)*G(1,h) + 4*G(0,Lzp,z,z,z) + 4*G(0,Lzp,z,0,h) - 2*G(0,Lzp,z
         ,1,z) + 2*G(0,Lzp,Kzp,z^-1,z) + 2*G(0,Lzp,Kzp,z,z) + 2*G(0,Lzp,Kzm,
         z^-1,z) + 2*G(0,Lzp,Kzm,z,z) + 4*G(0,Lzp,0,z^-1,z) + 4*G(0,Lzp,0,z)*
         G(z,h) - 2*G(0,Lzp,0,z)*G(1,h) + 2*G(0,Lzp,0,Kzp,z) + 2*G(0,Lzp,0,Kzm
         ,z) - 8*G(0,Lzp,0,0,h) - 4*G(0,Lzp,0,0,z) + 2*G(0,Lzp,0,1,z) - 2*G(0,
         Lzp,1,z^-1,z) - 2*G(0,Lzp,1,z,z) - 4*G(0,Lzp,1,0,z) - 4*G(0,Lzm,z^-1,
         z^-1,z) - 4*G(0,Lzm,z^-1,z)*G(z,h) + 2*G(0,Lzm,z^-1,z)*G(1,h) - 4*G(0
         ,Lzm,z^-1,0,h) + 8*G(0,Lzm,z^-1,0,z) - 2*G(0,Lzm,z^-1,1,z) - 2/3*G(0,
         Lzm,h)*Pi^2 + 4*G(0,Lzm,h)*G(1,0,z) + 4/3*G(0,Lzm,z)*Pi^2 - 4*G(0,Lzm
         ,z,z)*G(z,h) + 2*G(0,Lzm,z,z)*G(1,h) + 4*G(0,Lzm,z,z,z) + 4*G(0,Lzm,z
         ,0,h) - 2*G(0,Lzm,z,1,z) + 2*G(0,Lzm,Kzp,z^-1,z) + 2*G(0,Lzm,Kzp,z,z)
          + 2*G(0,Lzm,Kzm,z^-1,z) + 2*G(0,Lzm,Kzm,z,z) + 4*G(0,Lzm,0,z^-1,z)
          + 4*G(0,Lzm,0,z)*G(z,h) - 2*G(0,Lzm,0,z)*G(1,h) + 2*G(0,Lzm,0,Kzp,z)
          + 2*G(0,Lzm,0,Kzm,z) - 8*G(0,Lzm,0,0,h) - 4*G(0,Lzm,0,0,z) + 2*G(0,
         Lzm,0,1,z) - 2*G(0,Lzm,1,z^-1,z) - 2*G(0,Lzm,1,z,z) - 4*G(0,Lzm,1,0,z
         ) + 4*G(0,-1,z^-1,h)*G(0,z) + 4*G(0,-1,z^-1,0,h) - 8/3*G(0,-1,h)*Pi^2
          - 4*G(0,-1,h)*G(0,0,z) + 16/3*G(0,-1,z)*Pi^2 - 4*G(0,-1,z,h)*G(0,z)
          + 4*G(0,-1,z,0,h) - 4*G(0,-1,Kzp,z^-1,z) - 4*G(0,-1,Kzp,z,z) - 4*G(0
         ,-1,Kzm,z^-1,z) - 4*G(0,-1,Kzm,z,z) - 72*G(0,-1,-1,0,h) - 40*G(0,-1,0
         ,z)*G(z^-1,h) - 8*G(0,-1,0,z)*G(z,h) + 12*G(0,-1,0,z)*G(Jz,h) + 12*G(
         0,-1,0,z)*G(1,h) - 4*G(0,-1,0,Kzp,z) - 4*G(0,-1,0,Kzm,z) + 32*G(0,-1,
         0,-1,z) + 46*G(0,-1,0,0,h) - 10*G(0,-1,0,0,z) + 32*G(0,-1,0,1,z) - 28
         *G(0,-1,1,0,h) + 20*G(0,-1,1,0,z) - 6*G(0,0,z^-1,h)*G(0,z) + 4*G(0,0,
         z^-1,Kzp,z) + 4*G(0,0,z^-1,Kzm,z) - 6*G(0,0,z^-1,0,h) + 10/3*G(0,0,h)
         *Pi^2 - 2*G(0,0,h)*G(1,0,z) + 2/3*G(0,0,z)*Pi^2 - 8*G(0,0,z)*G(z^-1,
         z^-1,h) + 12*G(0,0,z)*G(z^-1,Jz^-1,h) - 8*G(0,0,z)*G(z^-1,z,h) - 4*G(
         0,0,z)*G(z^-1,Kzp,h) - 4*G(0,0,z)*G(z^-1,Kzm,h) + 12*G(0,0,z)*G(z^-1,
         0,h) - 4*G(0,0,z)*G(z^-1,1,h) - 8*G(0,0,z)*G(z,z^-1,h) - 8*G(0,0,z)*
         G(z,z,h) + 4*G(0,0,z)*G(z,Jz,h) - 8*G(0,0,z)*G(z,0,h) + 4*G(0,0,z)*G(
         z,1,h) - 10*G(0,0,z)*G(Jz,z^-1,h) + 6*G(0,0,z)*G(Jz,Jz^-1,h) + 6*G(0,
         0,z)*G(Jz,z,h) - 4*G(0,0,z)*G(Jz,-1,h) + 2*G(0,0,z)*G(Jz,1,h) - 2*G(0
         ,0,z)*G(Lzp,z^-1,h) - 2*G(0,0,z)*G(Lzp,z,h) - 2*G(0,0,z)*G(Lzp,Kzp,h)
          - 2*G(0,0,z)*G(Lzp,Kzm,h) + 4*G(0,0,z)*G(Lzp,0,h) - 2*G(0,0,z)*G(Lzm
         ,z^-1,h) - 2*G(0,0,z)*G(Lzm,z,h) - 2*G(0,0,z)*G(Lzm,Kzp,h) - 2*G(0,0,
         z)*G(Lzm,Kzm,h) + 4*G(0,0,z)*G(Lzm,0,h) - 4*G(0,0,z)*G(0,z^-1,h) + 12
         *G(0,0,z)*G(0,z,h) - 6*G(0,0,z)*G(0,Jz,h) + 6*G(0,0,z)*G(0,Kzp,h) + 6
         *G(0,0,z)*G(0,Kzm,h) - 2*G(0,0,z)*G(0,1,h) + 18*G(0,0,z)*G(1,z^-1,h)
          - 6*G(0,0,z)*G(1,Jz^-1,h) + 2*G(0,0,z)*G(1,z,h) + 4*G(0,0,z)*G(1,Kzp
         ,h) + 4*G(0,0,z)*G(1,Kzm,h) + 4*G(0,0,z)*G(1,-1,h) - 4*G(0,0,z)*G(1,0
         ,h) - 2*G(0,0,z)*G(1,1,h) + 10*G(0,0,z,h)*G(0,z) - 10*G(0,0,z,0,h) - 
         8*G(0,0,Kzp,z^-1,z) + 4*G(0,0,Kzp,z)*G(z^-1,h) - 2*G(0,0,Kzp,z)*G(0,h
         ) - 2*G(0,0,Kzp,z)*G(1,h) - 8*G(0,0,Kzp,z,z) - 4*G(0,0,Kzp,-1,z) + 2*
         G(0,0,Kzp,0,z) - 2*G(0,0,Kzp,1,z) - 8*G(0,0,Kzm,z^-1,z) + 4*G(0,0,Kzm
         ,z)*G(z^-1,h) - 2*G(0,0,Kzm,z)*G(0,h) - 2*G(0,0,Kzm,z)*G(1,h) - 8*G(0
         ,0,Kzm,z,z) - 4*G(0,0,Kzm,-1,z) + 2*G(0,0,Kzm,0,z) - 2*G(0,0,Kzm,1,z)
          + 6*G(0,0,Lzp,z^-1,z) + 6*G(0,0,Lzp,z,z) + 2*G(0,0,Lzp,Kzp,z) + 2*G(
         0,0,Lzp,Kzm,z) - 6*G(0,0,Lzp,0,z) + 6*G(0,0,Lzm,z^-1,z) + 6*G(0,0,Lzm
         ,z,z) + 2*G(0,0,Lzm,Kzp,z) + 2*G(0,0,Lzm,Kzm,z) - 6*G(0,0,Lzm,0,z) - 
         4*G(0,0,-1,Kzp,z) - 4*G(0,0,-1,Kzm,z) + 56*G(0,0,-1,0,h) + 136*G(0,0,
         -1,0,z) - 2*G(0,0,0,h)*G(0,z) - 4*G(0,0,0,z)*G(z^-1,h) + 20*G(0,0,0,z
         )*G(z,h) - 8*G(0,0,0,z)*G(Jz,h) - 2*G(0,0,0,z)*G(Lzp,h) - 2*G(0,0,0,z
         )*G(Lzm,h) - 2*G(0,0,0,z)*G(0,h) - 12*G(0,0,0,Kzp,z) - 12*G(0,0,0,Kzm
         ,z) + 2*G(0,0,0,Lzp,z) + 2*G(0,0,0,Lzm,z) - 24*G(0,0,0,-1,z) - 20*G(0
         ,0,0,0,h) - 20*G(0,0,0,0,z) - 32*G(0,0,0,1,z) - 6*G(0,0,1,Kzp,z) - 6*
         G(0,0,1,Kzm,z) + 28*G(0,0,1,0,h) + 94*G(0,0,1,0,z) + 2*G(0,1,z^-1,h)*
         G(0,z) + 2*G(0,1,z^-1,0,h) - 4/3*G(0,1,h)*Pi^2 + 3*G(0,1,z)*Pi^2 - 2*
         G(0,1,z,h)*G(0,z) + 2*G(0,1,z,0,h) - 6*G(0,1,Kzp,z^-1,z) - 6*G(0,1,
         Kzp,z,z) + 4*G(0,1,Kzp,0,z) - 6*G(0,1,Kzm,z^-1,z) - 6*G(0,1,Kzm,z,z)
          + 4*G(0,1,Kzm,0,z) + 2*G(0,1,Lzp,z^-1,z) + 2*G(0,1,Lzp,z,z) - 8*G(0,
         1,Lzp,0,z) + 2*G(0,1,Lzm,z^-1,z) + 2*G(0,1,Lzm,z,z) - 8*G(0,1,Lzm,0,z
         ) - 28*G(0,1,-1,0,h) + 20*G(0,1,-1,0,z) - 28*G(0,1,0,z)*G(z^-1,h) - 4
         *G(0,1,0,z)*G(z,h) + 4*G(0,1,0,z)*G(Jz,h) + 4*G(0,1,0,z)*G(Lzp,h) + 4
         *G(0,1,0,z)*G(Lzm,h) + 6*G(0,1,0,z)*G(0,h) + 10*G(0,1,0,z)*G(1,h) - 2
         *G(0,1,0,Kzp,z) - 2*G(0,1,0,Kzm,z) - 6*G(0,1,0,Lzp,z) - 6*G(0,1,0,Lzm
         ,z) + 24*G(0,1,0,-1,z) + 24*G(0,1,0,0,h) - 50*G(0,1,0,0,z) + 34*G(0,1
         ,0,1,z) - 10*G(0,1,1,0,h) + 14*G(0,1,1,0,z) - 2/3*G(0,Cm,z)*Pi^2 - 12
         *G(0,Cm,0,0,z) - 2/3*G(0,Cp,z)*Pi^2 - 12*G(0,Cp,0,0,z) - 4*G(1,z^-1,
         z^-1,0,h) - 4*G(1,z^-1,z,0,h) - 4*G(1,z^-1,Kzp,0,z) - 4*G(1,z^-1,Kzm,
         0,z) - 4*G(1,z^-1,-1,0,h) - 4*G(1,z^-1,0,Kzp,z) - 4*G(1,z^-1,0,Kzm,z)
          + 14*G(1,z^-1,0,0,h) + 4*G(1,z^-1,1,0,h) + 2*G(1,Jz^-1,z^-1,0,h) - 1/
         3*G(1,Jz^-1,h)*Pi^2 + 2*G(1,Jz^-1,z,0,h) - 2*G(1,Jz^-1,1,0,h) + 12*G(
         1,h)*zeta3 - 4*G(1,h)*G(Kzp,z^-1,0,z) - 1/3*G(1,h)*G(Kzp,z)*Pi^2 - 2*
         G(1,h)*G(Kzp,0,z^-1,z) - 2*G(1,h)*G(Kzp,0,z,z) + 6*G(1,h)*G(Kzp,0,0,z
         ) + 2*G(1,h)*G(Kzp,1,0,z) - 4*G(1,h)*G(Kzm,z^-1,0,z) - 1/3*G(1,h)*G(
         Kzm,z)*Pi^2 - 2*G(1,h)*G(Kzm,0,z^-1,z) - 2*G(1,h)*G(Kzm,0,z,z) + 6*G(
         1,h)*G(Kzm,0,0,z) + 2*G(1,h)*G(Kzm,1,0,z) + 4*G(1,h)*G(Lzp,z^-1,0,z)
          + 1/3*G(1,h)*G(Lzp,z)*Pi^2 + 2*G(1,h)*G(Lzp,0,z^-1,z) + 2*G(1,h)*G(
         Lzp,0,z,z) - 2*G(1,h)*G(Lzp,1,0,z) + 4*G(1,h)*G(Lzm,z^-1,0,z) + 1/3*
         G(1,h)*G(Lzm,z)*Pi^2 + 2*G(1,h)*G(Lzm,0,z^-1,z) + 2*G(1,h)*G(Lzm,0,z,
         z) - 2*G(1,h)*G(Lzm,1,0,z) + 2*G(1,h)*G(1,Kzp,0,z) + 2*G(1,h)*G(1,Kzm
         ,0,z) - 2*G(1,h)*G(1,Lzp,0,z) - 2*G(1,h)*G(1,Lzm,0,z) + 22*G(1,z)*
         zeta3 - 2/3*G(1,z)*G(Lzp,h)*Pi^2 - 2/3*G(1,z)*G(Lzm,h)*Pi^2 - 4*G(1,z
         ,z^-1,0,h) + 2/3*G(1,z,h)*Pi^2 - 4*G(1,z,z,0,h) - 4*G(1,z,-1,0,h) + 
         14*G(1,z,0,0,h) + 4*G(1,z,1,0,h) + 4*G(1,Kzp,z^-1,0,h) - 12*G(1,Kzp,
         z^-1,0,z) + 2/3*G(1,Kzp,h)*Pi^2 - G(1,Kzp,z)*Pi^2 - 4*G(1,Kzp,z,0,h)
          + 4*G(1,Kzp,-1,0,z) - 6*G(1,Kzp,0,z^-1,z) - 4*G(1,Kzp,0,z)*G(z^-1,h)
          - 6*G(1,Kzp,0,z,z) + 4*G(1,Kzp,0,-1,z) - 8*G(1,Kzp,0,0,h) + 14*G(1,
         Kzp,0,0,z) + 2*G(1,Kzp,0,1,z) + 8*G(1,Kzp,1,0,z) + 4*G(1,Kzm,z^-1,0,h
         ) - 12*G(1,Kzm,z^-1,0,z) + 2/3*G(1,Kzm,h)*Pi^2 - G(1,Kzm,z)*Pi^2 - 4*
         G(1,Kzm,z,0,h) + 4*G(1,Kzm,-1,0,z) - 6*G(1,Kzm,0,z^-1,z) - 4*G(1,Kzm,
         0,z)*G(z^-1,h) - 6*G(1,Kzm,0,z,z) + 4*G(1,Kzm,0,-1,z) - 8*G(1,Kzm,0,0
         ,h) + 14*G(1,Kzm,0,0,z) + 2*G(1,Kzm,0,1,z) + 8*G(1,Kzm,1,0,z) - 4*G(1
         ,Lzp,z^-1,0,h) + 8*G(1,Lzp,z^-1,0,z) - 2/3*G(1,Lzp,h)*Pi^2 + G(1,Lzp,
         z)*Pi^2 + 4*G(1,Lzp,z,0,h) - 2*G(1,Lzp,Kzp,0,z) - 2*G(1,Lzp,Kzm,0,z)
          + 4*G(1,Lzp,-1,0,z) + 6*G(1,Lzp,0,z^-1,z) + 4*G(1,Lzp,0,z)*G(z,h) + 
         2*G(1,Lzp,0,z,z) - 2*G(1,Lzp,0,Kzp,z) - 2*G(1,Lzp,0,Kzm,z) - 8*G(1,
         Lzp,0,0,h) - 4*G(1,Lzp,0,0,z) + 2*G(1,Lzp,0,1,z) - 2*G(1,Lzp,1,0,z)
          - 4*G(1,Lzm,z^-1,0,h) + 8*G(1,Lzm,z^-1,0,z) - 2/3*G(1,Lzm,h)*Pi^2 + 
         G(1,Lzm,z)*Pi^2 + 4*G(1,Lzm,z,0,h) - 2*G(1,Lzm,Kzp,0,z) - 2*G(1,Lzm,
         Kzm,0,z) + 4*G(1,Lzm,-1,0,z) + 6*G(1,Lzm,0,z^-1,z) + 4*G(1,Lzm,0,z)*
         G(z,h) + 2*G(1,Lzm,0,z,z) - 2*G(1,Lzm,0,Kzp,z) - 2*G(1,Lzm,0,Kzm,z)
          - 8*G(1,Lzm,0,0,h) - 4*G(1,Lzm,0,0,z) + 2*G(1,Lzm,0,1,z) - 2*G(1,Lzm
         ,1,0,z) - 4*G(1,-1,z^-1,0,h) + 2/3*G(1,-1,h)*Pi^2 - 4*G(1,-1,z,0,h)
          + 4*G(1,-1,Kzp,0,z) + 4*G(1,-1,Kzm,0,z) + 4*G(1,-1,Lzp,0,z) + 4*G(1,
         -1,Lzm,0,z) - 4*G(1,-1,0,z)*G(Lzp,h) - 4*G(1,-1,0,z)*G(Lzm,h) + 4*G(1
         ,-1,0,Kzp,z) + 4*G(1,-1,0,Kzm,z) + 4*G(1,-1,0,Lzp,z) + 4*G(1,-1,0,Lzm
         ,z) + 2*G(1,-1,0,0,h) - 8*G(1,-1,0,0,z) + 4*G(1,-1,1,0,h) - 4*G(1,0,
         z^-1,Kzp,z) - 4*G(1,0,z^-1,Kzm,z) + G(1,0,h)*Pi^2 + 1/3*G(1,0,z)*Pi^2
          + 4*G(1,0,z)*G(z^-1,Kzp,h) + 4*G(1,0,z)*G(z^-1,Kzm,h) - 4*G(1,0,z)*
         G(z^-1,0,h) - 4*G(1,0,z)*G(z,Lzp,h) - 4*G(1,0,z)*G(z,Lzm,h) + 4*G(1,0
         ,z)*G(z,0,h) + 4*G(1,0,z)*G(Jz,z^-1,h) - 4*G(1,0,z)*G(Jz,z,h) - 4*G(1
         ,0,z)*G(Lzp,z^-1,h) - 4*G(1,0,z)*G(Lzp,z,h) + 2*G(1,0,z)*G(Lzp,Kzp,h)
          + 2*G(1,0,z)*G(Lzp,Kzm,h) + 2*G(1,0,z)*G(Lzp,0,h) - 4*G(1,0,z)*G(Lzm
         ,z^-1,h) - 4*G(1,0,z)*G(Lzm,z,h) + 2*G(1,0,z)*G(Lzm,Kzp,h) + 2*G(1,0,
         z)*G(Lzm,Kzm,h) + 2*G(1,0,z)*G(Lzm,0,h) - 4*G(1,0,z)*G(1,z^-1,h) + 4*
         G(1,0,z)*G(1,z,h) - 4*G(1,0,z)*G(1,Kzp,h) - 4*G(1,0,z)*G(1,Kzm,h) + 4
         *G(1,0,z)*G(1,Lzp,h) + 4*G(1,0,z)*G(1,Lzm,h) - 6*G(1,0,Kzp,z^-1,z) - 
         4*G(1,0,Kzp,z)*G(z^-1,h) + 2*G(1,0,Kzp,z)*G(1,h) - 6*G(1,0,Kzp,z,z)
          + 4*G(1,0,Kzp,-1,z) + 2*G(1,0,Kzp,0,z) + 2*G(1,0,Kzp,1,z) - 6*G(1,0,
         Kzm,z^-1,z) - 4*G(1,0,Kzm,z)*G(z^-1,h) + 2*G(1,0,Kzm,z)*G(1,h) - 6*G(
         1,0,Kzm,z,z) + 4*G(1,0,Kzm,-1,z) + 2*G(1,0,Kzm,0,z) + 2*G(1,0,Kzm,1,z
         ) + 6*G(1,0,Lzp,z^-1,z) + 4*G(1,0,Lzp,z)*G(z,h) - 2*G(1,0,Lzp,z)*G(1,
         h) + 2*G(1,0,Lzp,z,z) - 2*G(1,0,Lzp,Kzp,z) - 2*G(1,0,Lzp,Kzm,z) - 8*
         G(1,0,Lzp,0,z) + 2*G(1,0,Lzp,1,z) + 6*G(1,0,Lzm,z^-1,z) + 4*G(1,0,Lzm
         ,z)*G(z,h) - 2*G(1,0,Lzm,z)*G(1,h) + 2*G(1,0,Lzm,z,z) - 2*G(1,0,Lzm,
         Kzp,z) - 2*G(1,0,Lzm,Kzm,z) - 8*G(1,0,Lzm,0,z) + 2*G(1,0,Lzm,1,z) + 4
         *G(1,0,-1,Kzp,z) + 4*G(1,0,-1,Kzm,z) + 28*G(1,0,-1,0,h) + 4*G(1,0,-1,
         0,z) + 24*G(1,0,0,z)*G(z^-1,h) + 8*G(1,0,0,z)*G(z,h) - 12*G(1,0,0,z)*
         G(Jz,h) + 4*G(1,0,0,z)*G(Lzp,h) + 4*G(1,0,0,z)*G(Lzm,h) - 14*G(1,0,0,
         z)*G(1,h) + 2*G(1,0,0,Kzp,z) + 2*G(1,0,0,Kzm,z) - 8*G(1,0,0,Lzp,z) - 
         8*G(1,0,0,Lzm,z) - 16*G(1,0,0,-1,z) - 12*G(1,0,0,0,h) + 12*G(1,0,0,0,
         z) - 6*G(1,0,0,1,z) + 6*G(1,0,1,Kzp,z) + 6*G(1,0,1,Kzm,z) - 2*G(1,0,1
         ,Lzp,z) - 2*G(1,0,1,Lzm,z) + 8*G(1,0,1,0,h) - 2*G(1,0,1,0,z) + 2*G(1,
         1,z^-1,0,h) + 2*G(1,1,z,0,h) + 12*G(1,1,Kzp,0,z) + 12*G(1,1,Kzm,0,z)
          - 6*G(1,1,Lzp,0,z) - 6*G(1,1,Lzm,0,z) + 4*G(1,1,-1,0,h) + 2*G(1,1,0,
         z)*G(Lzp,h) + 2*G(1,1,0,z)*G(Lzm,h) + 12*G(1,1,0,Kzp,z) + 12*G(1,1,0,
         Kzm,z) - 6*G(1,1,0,Lzp,z) - 6*G(1,1,0,Lzm,z) - 6*G(1,1,0,0,h) - 8*G(1
         ,1,0,0,z) - 2*G(1,1,1,0,h) - 2/3*G(1,Cm,z)*Pi^2 - 12*G(1,Cm,0,0,z) - 
         2/3*G(1,Cp,z)*Pi^2 - 12*G(1,Cp,0,0,z) + 2/3*G(Cm,z)*G(z^-1,h)*Pi^2 + 
         1/3*G(Cm,z)*G(Jz,h)*Pi^2 - 1/3*G(Cm,z)*G(-1,h)*Pi^2 - 1/3*G(Cm,z)*G(1
         ,h)*Pi^2 + 12*G(Cm,0,0,z)*G(z^-1,h) + 6*G(Cm,0,0,z)*G(Jz,h) - 6*G(Cm,
         0,0,z)*G(-1,h) - 6*G(Cm,0,0,z)*G(1,h) + 2/3*G(Cp,z)*G(z^-1,h)*Pi^2 + 
         1/3*G(Cp,z)*G(Jz,h)*Pi^2 - 1/3*G(Cp,z)*G(-1,h)*Pi^2 - 1/3*G(Cp,z)*G(1
         ,h)*Pi^2 + 12*G(Cp,0,0,z)*G(z^-1,h) + 6*G(Cp,0,0,z)*G(Jz,h) - 6*G(Cp,
         0,0,z)*G(-1,h) - 6*G(Cp,0,0,z)*G(1,h) );


